Distribution Estimation for Probabilistic Loops

We present an algorithmic approach to estimate the value distributions of random variables of probabilistic loops whose statistical moments are (partially) known. Based on these moments, we apply two statistical methods, Maximum Entropy and Gram-Charlier series, to estimate the distributions of the loop's random variables. We measure the accuracy of our distribution estimation by comparing the resulting distributions using exact and estimated moments of the probabilistic loop, and performing statistical tests. We evaluate our method on several probabilistic loops with polynomial updates over random variables drawing from common probability distributions, including examples implementing financial and biological models. For this, we leverage symbolic approaches to compute exact higher-order moments of loops as well as use sampling-based techniques to estimate moments from loop executions. Our experimental results provide practical evidence of the accuracy of our method for estimating distributions of probabilistic loop outputs.

==> Distribution Recovery (27)/data/ExactUniform.txt <==
Exact uniform distribution on (0,1), after taking lim n-> \infty 

x = 1/2
u = 0
while true:
    u = u {1/2} u+x
    x = x/2
end


-------------------
- Analysis Result -
-------------------

E(x) = 1/2; 2**(-n - 1)
Solution is exact
E(x | n=100) = 1/2535301200456458802993406410752 ≅ 3.94430452610506E-31

E(u) = 0; 2**(-n)*(2**n - 1)/2
Solution is exact
E(u | n=100) = 1267650600228229401496703205375/2535301200456458802993406410752 ≅ 0.500000000000000

E(u**2) = 0; 2**(-3*n)*(2*2**(3*n) + 2**n - 3*4**n)/6
Solution is exact
E(u**2 | n=100) = 1071292029505993517027974728226174084414573766453698520328875/3213876088517980551083924184682325205044405987565585670602752 ≅ 0.333333333333333

E(u**3) = 0; 2**(-3*n)*(-2*2**(2*n) + 2**n + 8**n)/4
Solution is exact
E(u**3 | n=100) = 1606938044258990275541962092338627301321746534979799428890625/6427752177035961102167848369364650410088811975131171341205504 ≅ 0.250000000000000

E(u**4) = 0; 2**(-7*n)*(6*2**(7*n) + 10*2**(5*n) - 15*64**n - 8**n)/30
Solution is exact
E(u**4 | n=100) = 1032899951234763435862367668799167713755547831045420959443855435747237086406587569575950228304435766076593787278139134225/5164499756173817179311838344006023748659411585658447025661318713081295244033682389259290706560275662871806343945494986752 ≅ 0.200000000000000

E(u**5) = 0; 2**(-7*n)*(2*2**(7*n) - 6*2**(6*n) + 5*32**n - 8**n)/12
Solution is exact
E(u**5 | n=100) = 1721499918724605726437279447997933844267134889713612117176956826268402576207688160521978523225720662029398412557523703125/10328999512347634358623676688012047497318823171316894051322637426162590488067364778518581413120551325743612687890989973504 ≅ 0.166666666666667

E(u**6) = 0; 2**(-13*n)*(128**n + 6*2**(13*n) + 21*2048**n - 21*4096**n - 7*512**n)/42
Solution is exact
E(u**6 | n=100) = 1185575876823140845289259389622772652538517067342111638873362791580705105266234632958176439914379279991730407986144071761465033640121497772235046448548617352938487170305763614904125/8299031137761985917024815727382322302024892464484873799991314659381305622825816292799414097894207588576395773222601578364790302150823550615773749668227927374122363606803019047370752 ≅ 0.142857142857143

E(u**7) = 0; 2**(-13*n)*(-12*2**(12*n) + 14*2**(11*n) + 2*2**(7*n) - 7*512**n + 3*8192**n)/24
Solution is exact
E(u**7 | n=100) = 2074757784440496479256203931839033794290430832381192070604179491790608657734410474098954948765066398864806195717413792609836267682886664927010164006464844615769600396915442476296875/16598062275523971834049631454764644604049784928969747599982629318762611245651632585598828195788415177152791546445203156729580604301647101231547499336455854748244727213606038094741504 ≅ 0.125000000000000

E(u**8) = 0; 2**(-21*n)*(-45*1048576**n + 10*2**(21*n) + 60*2**(19*n) - 42*2**(17*n) + 20*2**(15*n) - 3*8192**n)/90
Solution is exact
E(u**8 | n=100) = 1481780985084412060906633731266130485686175698118516379094071584413883109925039747466860463061033571272441444781182603325727188456111422909518687065000727855900065626570415209520327357644185887637900534038378443867102181172393398670139134225/13336028865759708548159703581442515594289516644631816320792515623528074475635264143042864401743108581485859821186866480891777603308238730160726712104661660092190315159028029116926156571823628049457930032271773203963381496074952922582327754752 ≅ 0.111111111111111

E(u**9) = 0; 2**(-21*n)*(2*2**(21*n) - 10*2**(20*n) - 14*2**(17*n) + 10*2**(15*n) + 15*524288**n - 3*8192**n)/20
Solution is exact
E(u**9 | n=100) = 2667205773151941709631940716277982847054806581911881284392755315921220858500282018113167392025937289327274529903845950070559116058984674767835611425044701217197383797817358260285631753680316574208648516843651348308787953711316886603542665625/26672057731519417096319407162885031188579033289263632641585031247056148951270528286085728803486217162971719642373732961783555206616477460321453424209323320184380630318056058233852313143647256098915860064543546407926762992149905845164655509504 ≅ 0.100000000000000

E(u**10) = 0; 2**(-31*n)*(-33*1073741824**n + 6*2**(31*n) - 66*2**(27*n) + 66*2**(25*n) + 5*2097152**n + 55*536870912**n - 33*8388608**n)/66
Solution is exact
E(u**10 | n=100) = 1948197467611395128997136452827914215795292650068423667884529371962815759737399078113843307386500322085256273460591463403282567164699551410957044281005238449435133287950269841224525032932316467573050000646810720378658456301713190714732362513067276503804354831797791566698760502699254634718140956513125/21430172143725346418968500981200036211228096234110672148875007767407021022498722449863967576313917162551893458351062936503742905713846280871969155149397149607869135549648461970842149210124742283755908364306092949967163882534797535118331087892154125829142392955373084335320859663305248773674411336138752 ≅ 0.0909090909090909

==> Distribution Recovery (27)/data/ExactUniformDiscrete.txt <==
Uniform discrete on [o, 2^n-1].



E(u) = 0; 2**n/2 - 1/2
Solution is exact
E(u | n=100) = 1267650600228229401496703205375/2 ≅ 6.33825300114115E+29

E(u**2) = 0; 2**(2*n)/3 - 2**n/2 + 1/6
Solution is exact
E(u**2 | n=100) = 1071292029505993517027974728226174084414573766453698520328875/2 ≅ 5.35646014752997E+59

E(u**3) = 0; -2**(2*n)/2 + 2**n/4 + 8**n/4
Solution is exact
E(u**3 | n=100) = 509258994083621521567111422101541071240737603278713081612864847949984280501293154304000000 ≅ 5.09258994083622E+89

E(u**4) = 0; 2**(4*n)/5 + 2**(2*n)/3 - 8**n/2 - 1/30
Solution is exact
E(u**4 | n=100) = 1032899951234763435862367668799167713755547831045420959443855435747237086406587569575950228304435766076593787278139134225/2 ≅ 5.16449975617382E+119

E(u**5) = 0; 2**(5*n)/6 - 2**(4*n)/2 - 2**n/12 + 5*8**n/12
Solution is exact
E(u**5 | n=100) = 545565101316023645002198282803308733763730220045682838661214570843847585873567092576499856283614140492636720897382954216644400617452162863071232000000 ≅ 5.45565101316024E+149

E(u**6) = 0; 16**n/2 + 2**(6*n)/7 - 32**n/2 - 4**n/6 + 1/42
Solution is exact
E(u**6 | n=100) = 1185575876823140845289259389622772652538517067342111638873362791580705105266234632958176439914379279991730407986144071761465033640121497772235046448548617352938487170305763614904125/2 ≅ 5.92787938411570E+179

E(u**7) = 0; 128**n/8 - 2**(6*n)/2 + 7*2**(5*n)/12 + 2**n/12 - 7*8**n/24
Solution is exact
E(u**7 | n=100) = 657516987693546688405123735357941325409351978873640528505441441785939902253771392008200304469358689705526608821616288942357797719079220824580711700174742344491690140316955140962782172534183655157968928768000000 ≅ 6.57516987693547E+209

E(u**8) = 0; -128**n/2 + 2**(8*n)/9 + 2*2**(6*n)/3 - 7*2**(4*n)/15 + 2*2**(2*n)/9 - 1/30
Solution is exact
E(u**8 | n=100) = 1481780985084412060906633731266130485686175698118516379094071584413883109925039747466860463061033571272441444781182603325727188456111422909518687065000727855900065626570415209520327357644185887637900534038378443867102181172393398670139134225/2 ≅ 7.40890492542206E+239


==> Distribution Recovery (27)/data/RandomWalk1D.txt <==



-------------------
- Analysis Result -
-------------------

E(r) = 2; 2**(-n)*(2**n + 9)/5
Solution is exact
E(r | n=100) = 253530120045645880299340641077/1267650600228229401496703205376 ≅ 0.200000000000000

E(r**2) = 4; 2**(-2*n)*(3*2**(2*n) + 54*2**n + 100*4**n*sigma**2 - 100*sigma**2 + 243)/75
Solution is exact
E(r**2 | n=100) = 535646014752996758513987364113720867507400997927597611767125*re(sigma)**2/401734511064747568885490523085290650630550748445698208825344 - 535646014752996758513987364113720867507400997927597611767125*im(sigma)**2/401734511064747568885490523085290650630550748445698208825344 + 64277521770359611021678483694559212533052444920389339719929/1606938044258990275541962092341162602522202993782792835301376 ≅ 1.33333333333333*re(sigma)**2 - 1.33333333333333*im(sigma)**2 + 0.04

E(r**3) = 8; 2**(-3*n)*(2**(3*n) + 27*2**(2*n) - 100*2**n*sigma**2 + 243*2**n + 900*4**n*sigma**2 + 100*8**n*sigma**2 - 900*sigma**2 + 729)/125
Solution is exact
E(r**3 | n=100) = 407407195266897217253689137684768120689959861229162781893441929025296179695596068999580875*re(sigma)**2/509258994083621521567111422102344540262867098416484062659035112338595324940834176545849344 - 407407195266897217253689137684768120689959861229162781893441929025296179695596068999580875*im(sigma)**2/509258994083621521567111422102344540262867098416484062659035112338595324940834176545849344 + 16296287810675888690147565507622123905971689048844553817037279029746689922720286492923533/2037035976334486086268445688409378161051468393665936250636140449354381299763336706183397376 ≅ 0.8*re(sigma)**2 - 0.8*im(sigma)**2 + 0.008

E(r**4) = 16; 2**(-4*n)*(10000*16**n*sigma**4 + 600*16**n*sigma**2 + 3*2**(4*n) + 108*2**(3*n) + 1458*2**(2*n) - 10800*2**n*sigma**2 + 8748*2**n - 20000*4**n*sigma**4 + 48000*4**n*sigma**2 + 10800*8**n*sigma**2 + 10000*sigma**4 - 48600*sigma**2 + 19683)/1875
Solution is exact
E(r**4 | n=100) = 860749959362302863218639724001003958109901930943074504276885380888186368012096703568486890318310929009971868795692296875*re(sigma)**4/161390617380431786853494948250188242145606612051826469551916209783790476376052574664352834580008614464743948248296718336 - 2582249878086908589655919172003011874329705792829223512830656142664559104036290110705460670954932787029915606387076890625*re(sigma)**2*im(sigma)**2/80695308690215893426747474125094121072803306025913234775958104891895238188026287332176417290004307232371974124148359168 + 103289995123476343586236766881587140876149061695282221408886268739324590892994856164339326062360306678520665166808602375*re(sigma)**2/322781234760863573706989896500376484291213224103652939103832419567580952752105149328705669160017228929487896496593436672 + 860749959362302863218639724001003958109901930943074504276885380888186368012096703568486890318310929009971868795692296875*im(sigma)**4/161390617380431786853494948250188242145606612051826469551916209783790476376052574664352834580008614464743948248296718336 - 103289995123476343586236766881587140876149061695282221408886268739324590892994856164339326062360306678520665166808602375*im(sigma)**2/322781234760863573706989896500376484291213224103652939103832419567580952752105149328705669160017228929487896496593436672 + 4131599804939053743449470675322152271164395667095820092182684707564816565540365269167084657521394583038874392159765041/2582249878086908589655919172003011874329705792829223512830659356540647622016841194629645353280137831435903171972747493376 ≅ 5.33333333333333*re(sigma)**4 - 32.0*re(sigma)**2*im(sigma)**2 + 0.32*re(sigma)**2 + 5.33333333333333*im(sigma)**4 - 0.32*im(sigma)**2 + 0.0016

E(r**5) = 32; 2**(-5*n)*(450000*16**n*sigma**4 + 27000*16**n*sigma**2 + 3*2**(5*n) + 135*2**(4*n) + 2430*2**(3*n) + 21870*2**(2*n) + 50000*2**n*sigma**4 - 243000*2**n*sigma**2 + 98415*2**n + 50000*32**n*sigma**4 + 1000*32**n*sigma**2 - 900000*4**n*sigma**4 + 702000*4**n*sigma**2 - 100000*8**n*sigma**4 + 242000*8**n*sigma**2 + 450000*sigma**4 - 729000*sigma**2 + 177147)/9375
Solution is exact
E(r**5 | n=100) = 1091130202632047290004396565616946467039808074449989354010438133631049493189321676535789726284521028716808654417135981589393531155594445412965518671875*re(sigma)**4/204586912993508866875824356051724947013540127877691549342705710506008362275292159680204380770369009821930417757972504438076078534117837065833032974336 - 3273390607896141870013189696850839401119424223349968062031314400893148479567965029607369178853563086150425963251407944768180593466783336238896556015625*re(sigma)**2*im(sigma)**2/102293456496754433437912178025862473506770063938845774671352855253004181137646079840102190385184504910965208878986252219038039267058918532916516487168 + 43645208105281891600175862625297598652333181039516994761704875352124117312585874047817254567173108908103759778834710196328434840003191961818141263125*re(sigma)**2/409173825987017733751648712103449894027080255755383098685411421012016724550584319360408761540738019643860835515945008876152157068235674131666065948672 + 1091130202632047290004396565616946467039808074449989354010438133631049493189321676535789726284521028716808654417135981589393531155594445412965518671875*im(sigma)**4/204586912993508866875824356051724947013540127877691549342705710506008362275292159680204380770369009821930417757972504438076078534117837065833032974336 - 43645208105281891600175862625297598652333181039516994761704875352124117312585874047817254567173108908103759778834710196328434840003191961818141263125*im(sigma)**2/409173825987017733751648712103449894027080255755383098685411421012016724550584319360408761540738019643860835515945008876152157068235674131666065948672 + 1047484994526765398404220703022016126953776938424825968712024608506176477059797457269847383762888844025479247088820030186064267251263849978633189157/3273390607896141870013189696827599152216642046043064789483291368096133796404674554883270092325904157150886684127560071009217256545885393053328527589376 ≅ 5.33333333333333*re(sigma)**4 - 32.0*re(sigma)**2*im(sigma)**2 + 0.106666666666667*re(sigma)**2 + 5.33333333333333*im(sigma)**4 - 0.106666666666667*im(sigma)**2 + 0.00032

E(r**6) = 64; 2**(-6*n)*(-15000000*16**n*sigma**6 + 35550000*16**n*sigma**4 + 2182500*16**n*sigma**2 + 9*2**(6*n) + 486*2**(5*n) + 10935*2**(4*n) + 131220*2**(3*n) + 885735*2**(2*n) + 8100000*2**n*sigma**4 - 13122000*2**n*sigma**2 + 3188646*2**n + 8100000*32**n*sigma**4 + 162000*32**n*sigma**2 + 15000000*4**n*sigma**6 - 72450000*4**n*sigma**4 + 27337500*4**n*sigma**2 + 5000000*64**n*sigma**6 + 450000*64**n*sigma**4 + 4500*64**n*sigma**2 - 16200000*8**n*sigma**4 + 12960000*8**n*sigma**2 - 5000000*sigma**6 + 36450000*sigma**4 - 29524500*sigma**2 + 4782969)/140625
Solution is exact
E(r**6 | n=100) = 2305286427156107199173559924272867306118025684579131611108694212745010305937299543690106133284156002872677443855979054005081301814068164228293817875043117267296379486241094326171875*re(sigma)**6/64836180763765514976756372870174392984569472378788076562432145776416450178326689787495422639798496785753091978301574830974924235553308989185732419283030682610330965678148586307584 - 34579296407341607987603398864093009591770385268686974166630413191175154589059493155351591999262340043090161657839685810076219527211022463424407268125646759009445692293616414892578125*re(sigma)**4*im(sigma)**2/64836180763765514976756372870174392984569472378788076562432145776416450178326689787495422639798496785753091978301574830974924235553308989185732419283030682610330965678148586307584 + 829903113776198591702481572750016436390915357180534862907751622434184246804053226044998891635522220267923286318533697987419462817541491948119555665445693428114637975804628328828125*re(sigma)**4/259344723055062059907025491480697571938277889515152306249728583105665800713306759149981690559193987143012367913206299323899696942213235956742929677132122730441323862712594345230336 + 34579296407341607987603398864093009591770385268686974166630413191175154589059493155351591999262340043090161657839685810076219527211022463424407268125646759009445692293616414892578125*re(sigma)**2*im(sigma)**4/64836180763765514976756372870174392984569472378788076562432145776416450178326689787495422639798496785753091978301574830974924235553308989185732419283030682610330965678148586307584 - 2489709341328595775107444718250049309172746071541604588723254867302552740412159678134996674906566660803769858955601093962258388452624475844358666996337080284343913927413884986484375*re(sigma)**2*im(sigma)**2/129672361527531029953512745740348785969138944757576153124864291552832900356653379574990845279596993571506183956603149661949848471106617978371464838566061365220661931356297172615168 + 33196124551047943668099262910472025703173658716503293832661626322890592605891532796956262924969810892705734376915232088522418895454892365837567667521177068489763661577152121156875*re(sigma)**2/1037378892220248239628101965922790287753111558060609224998914332422663202853227036599926762236775948572049471652825197295598787768852943826971718708528490921765295450850377380921344 - 2305286427156107199173559924272867306118025684579131611108694212745010305937299543690106133284156002872677443855979054005081301814068164228293817875043117267296379486241094326171875*im(sigma)**6/64836180763765514976756372870174392984569472378788076562432145776416450178326689787495422639798496785753091978301574830974924235553308989185732419283030682610330965678148586307584 + 829903113776198591702481572750016436390915357180534862907751622434184246804053226044998891635522220267923286318533697987419462817541491948119555665445693428114637975804628328828125*im(sigma)**4/259344723055062059907025491480697571938277889515152306249728583105665800713306759149981690559193987143012367913206299323899696942213235956742929677132122730441323862712594345230336 - 33196124551047943668099262910472025703173658716503293832661626322890592605891532796956262924969810892705734376915232088522418895454892365837567667521177068489763661577152121156875*im(sigma)**2/1037378892220248239628101965922790287753111558060609224998914332422663202853227036599926762236775948572049471652825197295598787768852943826971718708528490921765295450850377380921344 + 265568996408383549344794103287547151605685625166281545192159047520782532853482597556852361103112996392926439237198322698661543589121135047358958777935179447356934754485385202089/4149515568880992958512407863691161151012446232242436899995657329690652811412908146399707048947103794288197886611300789182395151075411775307886874834113963687061181803401509523685376 ≅ 35.5555555555556*re(sigma)**6 - 533.333333333333*re(sigma)**4*im(sigma)**2 + 3.2*re(sigma)**4 + 533.333333333333*re(sigma)**2*im(sigma)**4 - 19.2*re(sigma)**2*im(sigma)**2 + 0.032*re(sigma)**2 - 35.5555555555556*im(sigma)**6 + 3.2*im(sigma)**4 - 0.032*im(sigma)**2 + 6.4e-5

E(r**7) = 128; 2**(-7*n)*(35000000*128**n*sigma**6 + 1050000*128**n*sigma**4 + 6300*128**n*sigma**2 - 945000000*16**n*sigma**6 + 708750000*16**n*sigma**4 + 45643500*16**n*sigma**2 + 9*2**(7*n) + 567*2**(6*n) + 15309*2**(5*n) + 229635*2**(4*n) + 2066715*2**(3*n) + 11160261*2**(2*n) - 35000000*2**n*sigma**6 + 255150000*2**n*sigma**4 - 206671500*2**n*sigma**2 + 33480783*2**n - 105000000*32**n*sigma**6 + 253050000*32**n*sigma**4 + 5096700*32**n*sigma**2 + 945000000*4**n*sigma**6 - 1502550000*4**n*sigma**4 + 326081700*4**n*sigma**2 + 315000000*64**n*sigma**6 + 28350000*64**n*sigma**4 + 283500*64**n*sigma**2 + 105000000*8**n*sigma**6 - 509250000*8**n*sigma**4 + 201568500*8**n*sigma**2 - 315000000*sigma**6 + 765450000*sigma**4 - 372008700*sigma**2 + 43046721)/703125
Solution is exact
E(r**7 | n=100) = 4091216812315401616742992131158035571076875686238722079100048970310238152636841000279084255342911864199911516209680712269956339241149773202349726544821942552242507018667290404026586978200223395423214812509765625*re(sigma)**6/82189623461693336050640466920002010399224059419112091554660639110448939910891887845526039629337319550421608888377784651765928628909121935361372105791435638280550369861381946846744746216942542457363957058371584 - 61368252184731024251144881967370533566153135293580831186500734554653572289552615004186263830143677962998672743145210684049345088617246598035245898172329138283637605280009356060398804673003350931348222187646484375*re(sigma)**4*im(sigma)**2/82189623461693336050640466920002010399224059419112091554660639110448939910891887845526039629337319550421608888377784651765928628909121935361372105791435638280550369861381946846744746216942542457363957058371584 + 490946017477848194009159055745935454684945150518947494703081573186373309457441314398845404668734879676275749282409842347939811850541087583803248558604183322893192860745335270085331847082304450870294227845078125*re(sigma)**4/328758493846773344202561867680008041596896237676448366218642556441795759643567551382104158517349278201686435553511138607063714515636487741445488423165742553122201479445527787386978984867770169829455828233486336 + 61368252184731024251144881967370533566153135293580831186500734554653572289552615004186263830143677962998672743145210684049345088617246598035245898172329138283637605280009356060398804673003350931348222187646484375*re(sigma)**2*im(sigma)**4/82189623461693336050640466920002010399224059419112091554660639110448939910891887845526039629337319550421608888377784651765928628909121935361372105791435638280550369861381946846744746216942542457363957058371584 - 1472838052433544582027477167237806364054835451556842484109244719559119928372323943196536214006204639028827247847229527043819435551623262751409745675812549968679578582236005810255995541246913352610882683535234375*re(sigma)**2*im(sigma)**2/164379246923386672101280933840004020798448118838224183109321278220897879821783775691052079258674639100843217776755569303531857257818243870722744211582871276561100739722763893693489492433885084914727914116743168 + 11782704419468356656219817338069759380175965248541960157942150174420019678286661782895220308991118341011140199664898467967670783175541849123728071231270584398804371650281849021316042590914072775269072340336125*re(sigma)**2/1315033975387093376810247470720032166387584950705793464874570225767183038574270205528416634069397112806745742214044554428254858062545950965781953692662970212488805917782111149547915939471080679317823312933945344 - 4091216812315401616742992131158035571076875686238722079100048970310238152636841000279084255342911864199911516209680712269956339241149773202349726544821942552242507018667290404026586978200223395423214812509765625*im(sigma)**6/82189623461693336050640466920002010399224059419112091554660639110448939910891887845526039629337319550421608888377784651765928628909121935361372105791435638280550369861381946846744746216942542457363957058371584 + 490946017477848194009159055745935454684945150518947494703081573186373309457441314398845404668734879676275749282409842347939811850541087583803248558604183322893192860745335270085331847082304450870294227845078125*im(sigma)**4/328758493846773344202561867680008041596896237676448366218642556441795759643567551382104158517349278201686435553511138607063714515636487741445488423165742553122201479445527787386978984867770169829455828233486336 - 11782704419468356656219817338069759380175965248541960157942150174420019678286661782895220308991118341011140199664898467967670783175541849123728071231270584398804371650281849021316042590914072775269072340336125*im(sigma)**2/1315033975387093376810247470720032166387584950705793464874570225767183038574270205528416634069397112806745742214044554428254858062545950965781953692662970212488805917782111149547915939471080679317823312933945344 + 67329739539819180892684670504211816273789982197881031102929818790483809334390358815843361027989241266418950477618495552467820069005325824383382285694400794898836676295704307625777198017647050940610459609853/5260135901548373507240989882880128665550339802823173859498280903068732154297080822113666536277588451226982968856178217713019432250183803863127814770651880849955223671128444598191663757884322717271293251735781376 ≅ 49.7777777777778*re(sigma)**6 - 746.666666666667*re(sigma)**4*im(sigma)**2 + 1.49333333333333*re(sigma)**4 + 746.666666666667*re(sigma)**2*im(sigma)**4 - 8.96*re(sigma)**2*im(sigma)**2 + 0.00896*re(sigma)**2 - 49.7777777777778*im(sigma)**6 + 1.49333333333333*im(sigma)**4 - 0.00896*im(sigma)**2 + 1.28e-5

E(r**8) = 256; 2**(-8*n)*(7560000000*128**n*sigma**6 + 226800000*128**n*sigma**4 + 1360800*128**n*sigma**2 + 21000000000*16**n*sigma**8 - 100800000000*16**n*sigma**6 + 35217000000*16**n*sigma**4 + 2449440000*16**n*sigma**2 + 27*2**(8*n) + 1944*2**(7*n) + 61236*2**(6*n) + 1102248*2**(5*n) + 12400290*2**(4*n) + 89282088*2**(3*n) + 401769396*2**(2*n) - 7560000000*2**n*sigma**6 + 18370800000*2**n*sigma**4 - 8928208800*2**n*sigma**2 + 1033121304*2**n + 3500000000*256**n*sigma**8 + 420000000*256**n*sigma**6 + 6300000*256**n*sigma**4 + 25200*256**n*sigma**2 - 22680000000*32**n*sigma**6 + 17917200000*32**n*sigma**4 + 366055200*32**n*sigma**2 - 14000000000*4**n*sigma**8 + 101640000000*4**n*sigma**6 - 79606800000*4**n*sigma**4 + 10912255200*4**n*sigma**2 - 14000000000*64**n*sigma**8 + 32760000000*64**n*sigma**6 + 3049200000*64**n*sigma**4 + 30592800*64**n*sigma**2 + 22680000000*8**n*sigma**6 - 36514800000*8**n*sigma**4 + 8560792800*8**n*sigma**2 + 3500000000*sigma**8 - 34020000000*sigma**6 + 41334300000*sigma**4 - 13392313200*sigma**2 + 1162261467)/10546875
Solution is exact
E(r**8 | n=100) = 8643722412992403688622030099083111959261723751150251319032164536280061480911219658005526306220120682723334552948302371263786068181438176833332019591309590766346977187888957967783720169924916206735879496289327834833614041073323572486572265625*re(sigma)**8/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 - 60506056890946825820354210693581783714832066258051759233225151753960430366378537606038684143540844779063341870638116598846502477270067237833324137139167135364428840315222705774486041189474413447151156474025294843835298287513265007406005859375*re(sigma)**6*im(sigma)**2/6511732844609232689531105264376228317524178049136629062886970519300817615056281319845148633663627237053642490813899648872938282865350942461292339894854326216889802323744154842249099888585755883524379898570201759747744871130348106729652224 + 1037246689559088442634643611904701815635742295958304929955977033993515833378544270703119620811874295500958201406712153120523322662039267168576034537743428618765428471332760040885691592418427843196794003488814087474767050251830601510517578125*re(sigma)**6/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 + 302530284454734129101771053467908918574160331290258796166125758769802151831892688030193420717704223895316709353190582994232512386350336189166620685695835676822144201576113528872430205947372067235755782370126474219176491437566325037030029296875*re(sigma)**4*im(sigma)**4/13023465689218465379062210528752456635048356098273258125773941038601635230112562639690297267327254474107284981627799297745876565730701884922584679789708652433779604647488309684498199777171511767048759797140403519495489742260696213459304448 - 15558700343386326639519654178570527234536134439374573949339655509902737500678164060546794312178114432514373021100682296807849839930589007528640518066151429281481427069991400613285373886276417647951910052332211312121505753777459022657763671875*re(sigma)**4*im(sigma)**2/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 + 124469602747090613116157233430331623539209329013429564195396415106171506931142144936228914704837473872828158240331590619156069043903167826891330251924249524335798837990444514772285319063589192342419194708662890635538419423133390176649140625*re(sigma)**4/208375451027495446064995368460039306160773697572372130012383056617626163681801002235044756277236071585716559706044788763934025051691230158761354876635338438940473674359812954951971196434744188272780156754246456311927835876171139415348871168 - 60506056890946825820354210693581783714832066258051759233225151753960430366378537606038684143540844779063341870638116598846502477270067237833324137139167135364428840315222705774486041189474413447151156474025294843835298287513265007406005859375*re(sigma)**2*im(sigma)**6/6511732844609232689531105264376228317524178049136629062886970519300817615056281319845148633663627237053642490813899648872938282865350942461292339894854326216889802323744154842249099888585755883524379898570201759747744871130348106729652224 + 15558700343386326639519654178570527234536134439374573949339655509902737500678164060546794312178114432514373021100682296807849839930589007528640518066151429281481427069991400613285373886276417647951910052332211312121505753777459022657763671875*re(sigma)**2*im(sigma)**4/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 - 373408808241271839348471700290994870617627987040288692586189245318514520793426434808686744114512421618484474720994771857468207131709503480673990755772748573007396513971333544316855957190767577027257584125988671906615258269400170529947421875*re(sigma)**2*im(sigma)**2/104187725513747723032497684230019653080386848786186065006191528308813081840900501117522378138618035792858279853022394381967012525845615079380677438317669219470236837179906477475985598217372094136390078377123228155963917938085569707674435584 + 995756821976724904929257867456792233617036660094900294368805459226253648818176483446748926289620408599552615143336881295395711075480579499085065490987246216897267026202503057070280441570066145453374342111384085104459528980768127720668875*re(sigma)**2/416750902054990892129990736920078612321547395144744260024766113235252327363602004470089512554472143171433119412089577527868050103382460317522709753270676877880947348719625909903942392869488376545560313508492912623855671752342278830697742336 + 8643722412992403688622030099083111959261723751150251319032164536280061480911219658005526306220120682723334552948302371263786068181438176833332019591309590766346977187888957967783720169924916206735879496289327834833614041073323572486572265625*im(sigma)**8/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 - 1037246689559088442634643611904701815635742295958304929955977033993515833378544270703119620811874295500958201406712153120523322662039267168576034537743428618765428471332760040885691592418427843196794003488814087474767050251830601510517578125*im(sigma)**6/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 + 124469602747090613116157233430331623539209329013429564195396415106171506931142144936228914704837473872828158240331590619156069043903167826891330251924249524335798837990444514772285319063589192342419194708662890635538419423133390176649140625*im(sigma)**4/208375451027495446064995368460039306160773697572372130012383056617626163681801002235044756277236071585716559706044788763934025051691230158761354876635338438940473674359812954951971196434744188272780156754246456311927835876171139415348871168 - 995756821976724904929257867456792233617036660094900294368805459226253648818176483446748926289620408599552615143336881295395711075480579499085065490987246216897267026202503057070280441570066145453374342111384085104459528980768127720668875*im(sigma)**2/416750902054990892129990736920078612321547395144744260024766113235252327363602004470089512554472143171433119412089577527868050103382460317522709753270676877880947348719625909903942392869488376545560313508492912623855671752342278830697742336 + 17070116948172426941644420585215968210063977509983384145850977733104342516866065229927151647439810524167032307535339155812621240033644154534417207707421268663914957382835479717068933491923186895999404132701418226137007688985012325731681/6668014432879854274079851790721257797144758322315908160396257811764037237817632071521432200871554290742929910593433240445888801654119365080363356052330830046095157579514014558463078285911814024728965016135886601981690748037476461291163877376 ≅ 331.851851851852*re(sigma)**8 - 9291.85185185185*re(sigma)**6*im(sigma)**2 + 39.8222222222222*re(sigma)**6 + 23229.6296296296*re(sigma)**4*im(sigma)**4 - 597.333333333333*re(sigma)**4*im(sigma)**2 + 0.597333333333333*re(sigma)**4 - 9291.85185185185*re(sigma)**2*im(sigma)**6 + 597.333333333333*re(sigma)**2*im(sigma)**4 - 3.584*re(sigma)**2*im(sigma)**2 + 0.00238933333333333*re(sigma)**2 + 331.851851851852*im(sigma)**8 - 39.8222222222222*im(sigma)**6 + 0.597333333333333*im(sigma)**4 - 0.00238933333333333*im(sigma)**2 + 2.56e-6

E(r**9) = 512; 2**(-9*n)*(-14000000000*128**n*sigma**8 + 33600000000*128**n*sigma**6 + 1018080000*128**n*sigma**4 + 6120000*128**n*sigma**2 + 189000000000*16**n*sigma**8 - 294840000000*16**n*sigma**6 + 56087640000*16**n*sigma**4 + 4372250400*16**n*sigma**2 + 3*2**(9*n) + 243*2**(8*n) + 8748*2**(7*n) + 183708*2**(6*n) + 2480058*2**(5*n) + 22320522*2**(4*n) + 133923132*2**(3*n) + 516560652*2**(2*n) + 3500000000*2**n*sigma**8 - 34020000000*2**n*sigma**6 + 41334300000*2**n*sigma**4 - 13392313200*2**n*sigma**2 + 1162261467*2**n + 31500000000*256**n*sigma**8 + 3780000000*256**n*sigma**6 + 56700000*256**n*sigma**4 + 226800*256**n*sigma**2 + 21000000000*32**n*sigma**8 - 101640000000*32**n*sigma**6 + 39294360000*32**n*sigma**4 + 820562400*32**n*sigma**2 - 126000000000*4**n*sigma**8 + 302400000000*4**n*sigma**6 - 139618080000*4**n*sigma**4 + 12754584000*4**n*sigma**2 + 3500000000*512**n*sigma**8 + 140000000*512**n*sigma**6 + 1260000*512**n*sigma**4 + 3600*512**n*sigma**2 - 126000000000*64**n*sigma**8 + 90720000000*64**n*sigma**6 + 9072000000*64**n*sigma**4 + 91627200*64**n*sigma**2 - 14000000000*8**n*sigma**8 + 101920000000*8**n*sigma**6 - 81648000000*8**n*sigma**4 + 12565627200*8**n*sigma**2 + 31500000000*sigma**8 - 102060000000*sigma**6 + 74401740000*sigma**4 - 17218688400*sigma**2 + 1162261467)/5859375
Solution is exact
E(r**9 | n=100) = 19722995829064835863820685303689981613127443778437547047048963789467451168733627909174325070759393540887112821918600346263105757625324159907627548478337542481273938137556417915745930656643833808715955217586144021319532169798321716321105863104339124393099663698282470703125*re(sigma)**8/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 - 138060970803453851046744797125829871291892106449062829329342746526272158181135395364220275495315754786209789753430202423841740303377269119353392839348362797368917566962894925410221514596506836661011686523103008149236725188588252014247741041730373870751697645887977294921875*re(sigma)**6*im(sigma)**2/8254602048994769474255309139320571976856989469314398783249386078541779727448825929287769623244643560854287421769642635607536680617229461519539671538483430889193541937484454440136429963694163141453503639190799818814812942074243152169349951543234944945149040326527156224 + 788919833162593434552827412158801528772335906317956032890490055506165835690174076886038437656023374629384899268378345285177494410158001297894913983983861630104662460367264954799674674491704942016289459770180939402398779431079037902644771433910326973847694182044794921875*re(sigma)**6/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 + 690304854017269255233723985629149356459460532245314146646713732631360790905676976821101377476578773931048948767151012119208701516886345596766964196741813986844587834814474627051107572982534183305058432615515040746183625942941260071238705208651869353758488229439886474609375*re(sigma)**4*im(sigma)**4/16509204097989538948510618278641143953713978938628797566498772157083559454897651858575539246489287121708574843539285271215073361234458923039079343076966861778387083874968908880272859927388326282907007278381599637629625884148486304338699903086469889890298080653054312448 - 11833797497438901518292411182382022931585038594769340493357350832592487535352611153290576564840350619440773489025675179277662416152370019468423709759757924451569936905508974321995120117375574130244341896552714091035981691466185568539671571508654904607715412730671923828125*re(sigma)**4*im(sigma)**2/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 + 56802227987706727287803573676240273097409332427885533240741005067917344216102064355619839692902689054162524708940514477958572917964827696874845164528077451865092876348832216086121580164839615630868214847479876408564905294538673979546867563120638426341925454699524015625*re(sigma)**4/264147265567832623176169892458258303259423663018060761063980354513336951278362429737208627943828593947337197496628564339441173779751342768625269489231469788454193341999502542084365758838213220526512116454105594202074014146375780869419198449383518238244769290448868999168 - 138060970803453851046744797125829871291892106449062829329342746526272158181135395364220275495315754786209789753430202423841740303377269119353392839348362797368917566962894925410221514596506836661011686523103008149236725188588252014247741041730373870751697645887977294921875*re(sigma)**2*im(sigma)**6/8254602048994769474255309139320571976856989469314398783249386078541779727448825929287769623244643560854287421769642635607536680617229461519539671538483430889193541937484454440136429963694163141453503639190799818814812942074243152169349951543234944945149040326527156224 + 11833797497438901518292411182382022931585038594769340493357350832592487535352611153290576564840350619440773489025675179277662416152370019468423709759757924451569936905508974321995120117375574130244341896552714091035981691466185568539671571508654904607715412730671923828125*re(sigma)**2*im(sigma)**4/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 - 170406683963120181863410721028720819292227997283656599722223015203752032648306193066859519078708067162487574126821543433875718753894483090624535493584232355595278629046496648258364740494518846892604644542439629225694715883616021938640602689361915279025776364098572046875*re(sigma)**2*im(sigma)**2/132073632783916311588084946229129151629711831509030380531990177256668475639181214868604313971914296973668598748314282169720586889875671384312634744615734894227096670999751271042182879419106610263256058227052797101037007073187890434709599224691759119122384645224434499584 + 324584159929752727358877563868839063561202740576447040647875308160494122886751090502271059272141213017403414800539857098350312252615294378931732488589657768196511269115265962865765763500367267876014557637778849291319690418056226016525558981905321527715903204523343625*re(sigma)**2/528294531135665246352339784916516606518847326036121522127960709026673902556724859474417255887657187894674394993257128678882347559502685537250538978462939576908386683999005084168731517676426441053024232908211188404148028292751561738838396898767036476489538580897737998336 + 19722995829064835863820685303689981613127443778437547047048963789467451168733627909174325070759393540887112821918600346263105757625324159907627548478337542481273938137556417915745930656643833808715955217586144021319532169798321716321105863104339124393099663698282470703125*im(sigma)**8/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 - 788919833162593434552827412158801528772335906317956032890490055506165835690174076886038437656023374629384899268378345285177494410158001297894913983983861630104662460367264954799674674491704942016289459770180939402398779431079037902644771433910326973847694182044794921875*im(sigma)**6/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 + 56802227987706727287803573676240273097409332427885533240741005067917344216102064355619839692902689054162524708940514477958572917964827696874845164528077451865092876348832216086121580164839615630868214847479876408564905294538673979546867563120638426341925454699524015625*im(sigma)**4/264147265567832623176169892458258303259423663018060761063980354513336951278362429737208627943828593947337197496628564339441173779751342768625269489231469788454193341999502542084365758838213220526512116454105594202074014146375780869419198449383518238244769290448868999168 - 324584159929752727358877563868839063561202740576447040647875308160494122886751090502271059272141213017403414800539857098350312252615294378931732488589657768196511269115265962865765763500367267876014557637778849291319690418056226016525558981905321527715903204523343625*im(sigma)**2/528294531135665246352339784916516606518847326036121522127960709026673902556724859474417255887657187894674394993257128678882347559502685537250538978462939576908386683999005084168731517676426441053024232908211188404148028292751561738838396898767036476489538580897737998336 + 4327788799063369698118367518312639935162790611342547122744899472529624536147098132009730832322315678683063479535406465155324599732001858878006288720164641134688728569665735600189029722974173708953708338837610735244843067702201281313663405005841044153548133628860437/8452712498170643941637436558664265704301557216577944354047371344426782440907597751590676094202515006314790319892114058862117560952042968596008623655407033230534186943984081346699704282822823056848387726531379014466368452684024987821414350380272583623832617294363807973376 ≅ 597.333333333333*re(sigma)**8 - 16725.3333333333*re(sigma)**6*im(sigma)**2 + 23.8933333333333*re(sigma)**6 + 41813.3333333333*re(sigma)**4*im(sigma)**4 - 358.4*re(sigma)**4*im(sigma)**2 + 0.21504*re(sigma)**4 - 16725.3333333333*re(sigma)**2*im(sigma)**6 + 358.4*re(sigma)**2*im(sigma)**4 - 1.29024*re(sigma)**2*im(sigma)**2 + 0.0006144*re(sigma)**2 + 597.333333333333*im(sigma)**8 - 23.8933333333333*im(sigma)**6 + 0.21504*im(sigma)**4 - 0.0006144*im(sigma)**2 + 5.12e-7

E(r**10) = 1024; 2**(-10*n)*(350000000000*1024**n*sigma**10 + 52500000000*1024**n*sigma**8 + 1050000000*1024**n*sigma**6 + 6300000*1024**n*sigma**4 + 13500*1024**n*sigma**2 - 3780000000000*128**n*sigma**8 + 2948400000000*128**n*sigma**6 + 91173600000*128**n*sigma**4 + 550152000*128**n*sigma**2 - 3500000000000*16**n*sigma**10 + 25305000000000*16**n*sigma**8 - 19137300000000*16**n*sigma**6 + 2115703800000*16**n*sigma**4 + 194684553000*16**n*sigma**2 + 9*2**(10*n) + 810*2**(9*n) + 32805*2**(8*n) + 787320*2**(7*n) + 12400290*2**(6*n) + 133923132*2**(5*n) + 1004423490*2**(4*n) + 5165606520*2**(3*n) + 17433922005*2**(2*n) + 945000000000*2**n*sigma**8 - 3061800000000*2**n*sigma**6 + 2232052200000*2**n*sigma**4 - 516560652000*2**n*sigma**2 + 34867844010*2**n - 1750000000000*256**n*sigma**10 + 4042500000000*256**n*sigma**8 + 507150000000*256**n*sigma**6 + 7641900000*256**n*sigma**4 + 30604500*256**n*sigma**2 + 5670000000000*32**n*sigma**8 - 9072000000000*32**n*sigma**6 + 2048684400000*32**n*sigma**4 + 44089920000*32**n*sigma**2 + 1750000000000*4**n*sigma**10 - 16957500000000*4**n*sigma**8 + 20156850000000*4**n*sigma**6 - 6076142100000*4**n*sigma**4 + 380246035500*4**n*sigma**2 + 945000000000*512**n*sigma**8 + 37800000000*512**n*sigma**6 + 340200000*512**n*sigma**4 + 972000*512**n*sigma**2 + 3500000000000*64**n*sigma**10 - 16695000000000*64**n*sigma**8 + 5361300000000*64**n*sigma**6 + 604711800000*64**n*sigma**4 + 6169527000*64**n*sigma**2 - 3780000000000*8**n*sigma**8 + 9147600000000*8**n*sigma**6 - 4372250400000*8**n*sigma**4 + 471919608000*8**n*sigma**2 - 350000000000*sigma**10 + 4252500000000*sigma**8 - 6889050000000*sigma**6 + 3348078300000*sigma**4 - 581130733500*sigma**2 + 31381059609)/87890625
Solution is exact
E(r**10 | n=100) = 41669779168354840259105418574555625966276853788548529178367941003010790435469964322061784040597672223550192248579503560572308065842671040569587412974578222110131782296594127630126526915684963628150089384026081645166401543958256888638760942528598938003044785489259375326523438433192431572322540283203125*re(sigma)**10/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 - 1875140062575967811659743835855003168482458420484683813026557345135485569596148394492780281826895250059758651186077660225753862962920196825631433583856019994955930203346735743355693711205823363266754022281173674032488069478121559988744242413786952210137015347016671889693554729493659420754514312744140625*re(sigma)**8*im(sigma)**2/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 + 25001867501012904155463251145088389504689279318677889842485939574815297343162692867749683804446883766947155015322899355923829594388319439505534458229387139525022744080669216909224006720255781965902069342077927157849075970216785317152446302196441753924426695539869867523576126877076694295524542236328125*re(sigma)**8/41855804968213567224547853478906320725054875457247406540771499545716837934567817284890561672488119458109166910841919797858872862722356017328064756151166307827869405370407152286801072676024887272960758524035337792904616958075776435777990406039363527010043736240963055342423554029893064011082834640896 + 4375326812677258227206068950328340726459069647797595563728633805316132995724346253816487324262755583472770186100847873860092346913480459259806678362330713321563837141142383401163285326146921180955759385322738572742472162115616973307069898965502888490319702476372234409284961035485205315093866729736328125*re(sigma)**6*im(sigma)**4/5231975621026695903068481684863290090631859432155925817596437443214604741820977160611320209061014932263645863855239974732359107840294502166008094518895788478483675671300894035850134084503110909120094815504417224113077119759472054472248800754920440876255467030120381917802944253736633001385354330112 - 175013072507090329088242758015618726532824955230745228897401577023707081402138850074247786631128186368630085107260295491466807160718236076538741207605709976675159208564684518364568047041790473761314485394545490104943531791517497220067124115375092277470986868779089072665032888139536860068671795654296875*re(sigma)**6*im(sigma)**2/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 + 1000074700040516166218530045817736137184497854569066487118246222669415103794984460408644747489835820090103335360226779217129915758859535642058438802509710514199707792921354944730884658664337318098601893211699545881112987198340650479998595800664763650263044391674937510554642142200238398225283154296875*re(sigma)**6/83711609936427134449095706957812641450109750914494813081542999091433675869135634569781123344976238916218333821683839595717745725444712034656129512302332615655738810740814304573602145352049774545921517048070675585809233916151552871555980812078727054020087472481926110684847108059786128022165669281792 - 4375326812677258227206068950328340726459069647797595563728633805316132995724346253816487324262755583472770186100847873860092346913480459259806678362330713321563837141142383401163285326146921180955759385322738572742472162115616973307069898965502888490319702476372234409284961035485205315093866729736328125*re(sigma)**4*im(sigma)**6/5231975621026695903068481684863290090631859432155925817596437443214604741820977160611320209061014932263645863855239974732359107840294502166008094518895788478483675671300894035850134084503110909120094815504417224113077119759472054472248800754920440876255467030120381917802944253736633001385354330112 + 875065362535451645441213790078093632664124776153726144487007885118535407010694250371238933155640931843150425536301477457334035803591180382693706038028549883375796042823422591822840235208952368806572426972727450524717658957587486100335620576875461387354934343895445363325164440697684300343358978271484375*re(sigma)**4*im(sigma)**4/20927902484106783612273926739453160362527437728623703270385749772858418967283908642445280836244059729054583455420959898929436431361178008664032378075583153913934702685203576143400536338012443636480379262017668896452308479037888217888995203019681763505021868120481527671211777014946532005541417320448 - 15001120500607742493277950687266042057767467818535997306773693340041226556924766906129671212347537301351550030403401688256948736382893034630876582037645657712995616893820324170963269879965059771479028398175493188216694807975109757199978937009971454753945665875124062658319632133003575973379247314453125*re(sigma)**4*im(sigma)**2/83711609936427134449095706957812641450109750914494813081542999091433675869135634569781123344976238916218333821683839595717745725444712034656129512302332615655738810740814304573602145352049774545921517048070675585809233916151552871555980812078727054020087472481926110684847108059786128022165669281792 + 24001792800972387989244721099966480660354188873384417132894156074464046415761025139810988786577587337900563510962885933783514866071065039071657820546818050099402802892254406390765798256313182481321281963179045786702125717700676633263031618604333303127057885008276541881934073144395193739908108046875*re(sigma)**4/334846439745708537796382827831250565800439003657979252326171996365734703476542538279124493379904955664873335286735358382870982901778848138624518049209330462622955242963257218294408581408199098183686068192282702343236935664606211486223923248314908216080349889927704442739388432239144512088662677127168 + 1875140062575967811659743835855003168482458420484683813026557345135485569596148394492780281826895250059758651186077660225753862962920196825631433583856019994955930203346735743355693711205823363266754022281173674032488069478121559988744242413786952210137015347016671889693554729493659420754514312744140625*re(sigma)**2*im(sigma)**8/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 - 175013072507090329088242758015618726532824955230745228897401577023707081402138850074247786631128186368630085107260295491466807160718236076538741207605709976675159208564684518364568047041790473761314485394545490104943531791517497220067124115375092277470986868779089072665032888139536860068671795654296875*re(sigma)**2*im(sigma)**6/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 + 15001120500607742493277950687266042057767467818535997306773693340041226556924766906129671212347537301351550030403401688256948736382893034630876582037645657712995616893820324170963269879965059771479028398175493188216694807975109757199978937009971454753945665875124062658319632133003575973379247314453125*re(sigma)**2*im(sigma)**4/83711609936427134449095706957812641450109750914494813081542999091433675869135634569781123344976238916218333821683839595717745725444712034656129512302332615655738810740814304573602145352049774545921517048070675585809233916151552871555980812078727054020087472481926110684847108059786128022165669281792 - 72005378402917163967734163299899441981062566620153251398682468223392139247283075419432966359732762013701690532888657801350544598213195117214973461640454150298208408676763219172297394768939547443963845889537137360106377153102029899789094855812999909381173655024829625645802219433185581219724324140625*re(sigma)**2*im(sigma)**2/167423219872854268898191413915625282900219501828989626163085998182867351738271269139562246689952477832436667643367679191435491450889424069312259024604665231311477621481628609147204290704099549091843034096141351171618467832303105743111961624157454108040174944963852221369694216119572256044331338563584 + 411459305159526651244195218862410754770521644064764089856375580280290352402520790109433880733698840964677799010920479648026142320470116791407232659232085716702789694605040935649665098165067587745601299638838545307152593632097981401957972694234312548996677824830195164185302445378056634595305420625*re(sigma)**2/2678771517965668302371062622650004526403512029263834018609375970925877627812340306232995947039239645318986682293882867062967863214230785108996144393674643700983641943706057746355268651265592785469488545538261618745895485316849691889791385986519265728642799119421635541915107457913156096709301417017344 - 41669779168354840259105418574555625966276853788548529178367941003010790435469964322061784040597672223550192248579503560572308065842671040569587412974578222110131782296594127630126526915684963628150089384026081645166401543958256888638760942528598938003044785489259375326523438433192431572322540283203125*im(sigma)**10/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 + 25001867501012904155463251145088389504689279318677889842485939574815297343162692867749683804446883766947155015322899355923829594388319439505534458229387139525022744080669216909224006720255781965902069342077927157849075970216785317152446302196441753924426695539869867523576126877076694295524542236328125*im(sigma)**8/41855804968213567224547853478906320725054875457247406540771499545716837934567817284890561672488119458109166910841919797858872862722356017328064756151166307827869405370407152286801072676024887272960758524035337792904616958075776435777990406039363527010043736240963055342423554029893064011082834640896 - 1000074700040516166218530045817736137184497854569066487118246222669415103794984460408644747489835820090103335360226779217129915758859535642058438802509710514199707792921354944730884658664337318098601893211699545881112987198340650479998595800664763650263044391674937510554642142200238398225283154296875*im(sigma)**6/83711609936427134449095706957812641450109750914494813081542999091433675869135634569781123344976238916218333821683839595717745725444712034656129512302332615655738810740814304573602145352049774545921517048070675585809233916151552871555980812078727054020087472481926110684847108059786128022165669281792 + 24001792800972387989244721099966480660354188873384417132894156074464046415761025139810988786577587337900563510962885933783514866071065039071657820546818050099402802892254406390765798256313182481321281963179045786702125717700676633263031618604333303127057885008276541881934073144395193739908108046875*im(sigma)**4/334846439745708537796382827831250565800439003657979252326171996365734703476542538279124493379904955664873335286735358382870982901778848138624518049209330462622955242963257218294408581408199098183686068192282702343236935664606211486223923248314908216080349889927704442739388432239144512088662677127168 - 411459305159526651244195218862410754770521644064764089856375580280290352402520790109433880733698840964677799010920479648026142320470116791407232659232085716702789694605040935649665098165067587745601299638838545307152593632097981401957972694234312548996677824830195164185302445378056634595305420625*im(sigma)**2/2678771517965668302371062622650004526403512029263834018609375970925877627812340306232995947039239645318986682293882867062967863214230785108996144393674643700983641943706057746355268651265592785469488545538261618745895485316849691889791385986519265728642799119421635541915107457913156096709301417017344 + 1097224813758737736651187250315342052398019181752597029349539093473126167508008681121165962292698019507905070475089586929017448735125368561344316813906256409898644707523485382493099248556951995544556645466252879762056080507536226889942038577665447642985200719051730824191529188689505600542370649/10715086071862673209484250490600018105614048117055336074437503883703510511249361224931983788156958581275946729175531468251871452856923140435984577574698574803934567774824230985421074605062371141877954182153046474983581941267398767559165543946077062914571196477686542167660429831652624386837205668069376 ≅ 3982.22222222222*re(sigma)**10 - 179200.0*re(sigma)**8*im(sigma)**2 + 597.333333333333*re(sigma)**8 + 836266.666666667*re(sigma)**6*im(sigma)**4 - 16725.3333333333*re(sigma)**6*im(sigma)**2 + 11.9466666666667*re(sigma)**6 - 836266.666666667*re(sigma)**4*im(sigma)**6 + 41813.3333333333*re(sigma)**4*im(sigma)**4 - 179.2*re(sigma)**4*im(sigma)**2 + 0.07168*re(sigma)**4 + 179200.0*re(sigma)**2*im(sigma)**8 - 16725.3333333333*re(sigma)**2*im(sigma)**6 + 179.2*re(sigma)**2*im(sigma)**4 - 0.43008*re(sigma)**2*im(sigma)**2 + 0.0001536*re(sigma)**2 - 3982.22222222222*im(sigma)**10 + 597.333333333333*im(sigma)**8 - 11.9466666666667*im(sigma)**6 + 0.07168*im(sigma)**4 - 0.0001536*im(sigma)**2 + 1.024e-7



==> Distribution Recovery (27)/data/RandomWalkCts.txt <==


x = 0
while true:
    u = Uniform(0, 1)
    x = x + u {7/10} x - u
end

-------------------
- Analysis Result -
-------------------

E(x**10) = 0; n*(99*n**9 + 32670*n**8 + 3229380*n**7 + 102956700*n**6 + 591387027*n**5 - 3249157175*n**4 + 9242734820*n**3 - 15294032050*n**2 + 13293464899*n - 4602725745)/966796875
Solution is exact
E(x**10 | n=100) = 76194910726377179036/859375 ≅ 88663168845238.9

E(x**9) = 0; n*(3*n**8 + 792*n**7 + 58338*n**6 + 1184792*n**5 + 1133972*n**4 - 13327502*n**3 + 27103672*n**2 - 23970777*n + 8051085)/5859375
Solution is exact
E(x**9 | n=100) = 47863002225518236/15625 ≅ 3063232142433.17

E(x**8) = 0; n*(27*n**7 + 5544*n**6 + 289044*n**5 + 3233580*n**4 - 6441862*n**3 + 10540386*n**2 - 10735514*n + 4280670)/10546875
Solution is exact
E(x**8 | n=100) = 3053722792690472/28125 ≅ 108576810406.772

E(x**7) = 0; n*(36*n**6 + 5544*n**5 + 190050*n**4 + 859040*n**3 - 2645286*n**2 + 2741446*n - 1010205)/2812500
Solution is exact
E(x**7 | n=100) = 2472841339431/625 ≅ 3956546143.08960

E(x**6) = 0; n*(126*n**5 + 13860*n**4 + 278460*n**3 + 88900*n**2 - 104601*n + 4505)/1968750
Solution is exact
E(x**6 | n=100) = 130015046418/875 ≅ 148588624.477714

E(x**5) = 0; n*(3*n**4 + 220*n**3 + 2105*n**2 - 2900*n + 1197)/9375
Solution is exact
E(x**5 | n=100) = 2163044788/375 ≅ 5768119.43466667

E(x**4) = 0; n*(3*n**3 + 132*n**2 + 358*n - 118)/1875
Solution is exact
E(x**4 | n=100) = 5807576/25 ≅ 232303.040000000

E(x**3) = 0; n*(2*n**2 + 44*n - 21)/250
Solution is exact
E(x**3 | n=100) = 48758/5 ≅ 9751.60000000000

E(x**2) = 0; n*(3*n + 22)/75
Solution is exact
E(x**2 | n=100) = 1288/3 ≅ 429.333333333333

E(x) = 0; n/5
Solution is exact
E(x | n=100) = 20 ≅ 20.0000000000000

Elapsed time: 2.1884748935699463 s

==> Distribution Recovery (27)/data/Square.txt <==

First 5 (raw) moments for 's' in the Square program. Moments above 5 could not be computed within ~30 minutes. For each moment, exact solution is give, as well as it's evaluation at iteration n=100. 


E(y) = 0; n*(n + 1)
Solution is exact
E(y | n=100) = 10100 ≅ 10100.0000000000

E(y**2) = 0; n*(n**3 + 6*n**2 + 3*n - 2)
Solution is exact
E(y**2 | n=100) = 106029800 ≅ 106029800.000000

E(y**3) = 0; n*(n**5 + 15*n**4 + 45*n**3 - 15*n**2 - 30*n + 16)
Solution is exact
E(y**3 | n=100) = 1154484701600 ≅ 1154484701600.00

E(y**4) = 0; n*(n**7 + 28*n**6 + 210*n**5 + 280*n**4 - 735*n**3 + 28*n**2 + 588*n - 272)
Solution is exact
E(y**4 | n=100) = 13012726533852800 ≅ 1.30127265338528E+16

E(y**5) = 0; n*(n**9 + 45*n**8 + 630*n**7 + 2730*n**6 - 1575*n**5 - 14595*n**4 + 20160*n**3 + 4140*n**2 - 18960*n + 7936)
Solution is exact
E(y**5 | n=100) = 151571281069951193600 ≅ 1.51571281069951E+20




==> Distribution Recovery (27)/data/StutteringP.txt <==

First 10 (raw) moments for 's' in the StutteringP. For each moment, exact solution is give, as well as it's evaluation at iteration n=100. 




E(s) = 0; 3*n*p
Solution is exact
E(s | n=100) = 300*re(p) ≅ 300.0*re(p)

E(s**2) = 0; n*p*(27*n*p - 27*p + 32)/3
Solution is exact
E(s**2 | n=100) = 89100*re(p)**2 + 3200*re(p)/3 - 89100*im(p)**2 ≅ 89100.0*re(p)**2 + 1066.66666666667*re(p) - 89100.0*im(p)**2

E(s**3) = 0; 3*n*p*(9*n**2*p**2 - 27*n*p**2 + 32*n*p + 18*p**2 - 32*p + 14)
Solution is exact
E(s**3 | n=100) = 26195400*re(p)**3 + 950400*re(p)**2 - 78586200*re(p)*im(p)**2 + 4200*re(p) - 950400*im(p)**2 ≅ 26195400.0*re(p)**3 + 950400.0*re(p)**2 - 78586200.0*re(p)*im(p)**2 + 4200.0*re(p) - 950400.0*im(p)**2

E(s**4) = 0; n*p*(1215*n**3*p**3 - 7290*n**2*p**3 + 8640*n**2*p**2 + 13365*n*p**3 - 25920*n*p**2 + 12680*n*p - 7290*p**3 + 17280*p**2 - 12680*p + 2656)/15
Solution is exact
E(s**4 | n=100) = 7622861400*re(p)**4 + 558835200*re(p)**3 - 45737168400*re(p)**2*im(p)**2 + 8368800*re(p)**2 - 1676505600*re(p)*im(p)**2 + 53120*re(p)/3 + 7622861400*im(p)**4 - 8368800*im(p)**2 ≅ 7622861400.0*re(p)**4 + 558835200.0*re(p)**3 - 45737168400.0*re(p)**2*im(p)**2 + 8368800.0*re(p)**2 - 1676505600.0*re(p)*im(p)**2 + 17706.6666666667*re(p) + 7622861400.0*im(p)**4 - 8368800.0*im(p)**2

E(s**5) = 0; n*p*(243*n**4*p**4 - 2430*n**3*p**4 + 2880*n**3*p**3 + 8505*n**2*p**4 - 17280*n**2*p**3 + 8900*n**2*p**2 - 12150*n*p**4 + 31680*n*p**3 - 26700*n*p**2 + 7136*n*p + 5832*p**4 - 17280*p**3 + 17800*p**2 - 7136*p + 784)
Solution is exact
E(s**5 | n=100) = 2195384083200*re(p)**5 + 271035072000*re(p)**4 - 21953840832000*re(p)**3*im(p)**2 + 8634780000*re(p)**3 - 1626210432000*re(p)**2*im(p)**2 + 70646400*re(p)**2 + 10976920416000*re(p)*im(p)**4 - 25904340000*re(p)*im(p)**2 + 78400*re(p) + 271035072000*im(p)**4 - 70646400*im(p)**2 ≅ 2195384083200.0*re(p)**5 + 271035072000.0*re(p)**4 - 21953840832000.0*re(p)**3*im(p)**2 + 8634780000.0*re(p)**3 - 1626210432000.0*re(p)**2*im(p)**2 + 70646400.0*re(p)**2 + 10976920416000.0*re(p)*im(p)**4 - 25904340000.0*re(p)*im(p)**2 + 78400.0*re(p) + 271035072000.0*im(p)**4 - 70646400.0*im(p)**2

E(s**6) = 0; n*p*(45927*n**5*p**5 - 688905*n**4*p**5 + 816480*n**4*p**4 + 3903795*n**3*p**5 - 8164800*n**3*p**4 + 4331880*n**3*p**3 - 10333575*n**2*p**5 + 28576800*n**2*p**4 - 25991280*n**2*p**3 + 7733152*n**2*p**2 + 12583998*n*p**5 - 40824000*n*p**4 + 47650680*n*p**3 - 23199456*n*p**2 + 3785208*n*p - 5511240*p**5 + 19595520*p**4 - 25991280*p**3 + 15466304*p**2 - 3785208*p + 226944)/63
Solution is exact
E(s**6 | n=100) = 625684463712000*re(p)**6 + 117087151104000*re(p)**5 - 9385266955680000*re(p)**4*im(p)**2 + 6470962344000*re(p)**4 - 1170871511040000*re(p)**3*im(p)**2 + 119090540800*re(p)**3 + 9385266955680000*re(p)**2*im(p)**4 - 38825774064000*re(p)**2*im(p)**2 + 594818400*re(p)**2 + 585435755520000*re(p)*im(p)**4 - 357271622400*re(p)*im(p)**2 + 2521600*re(p)/7 - 625684463712000*im(p)**6 + 6470962344000*im(p)**4 - 594818400*im(p)**2 ≅ 625684463712000.0*re(p)**6 + 117087151104000.0*re(p)**5 - 9.38526695568e+15*re(p)**4*im(p)**2 + 6470962344000.0*re(p)**4 - 1.17087151104e+15*re(p)**3*im(p)**2 + 119090540800.0*re(p)**3 + 9.38526695568e+15*re(p)**2*im(p)**4 - 38825774064000.0*re(p)**2*im(p)**2 + 594818400.0*re(p)**2 + 585435755520000.0*re(p)*im(p)**4 - 357271622400.0*re(p)*im(p)**2 + 360228.571428571*re(p) - 625684463712000.0*im(p)**6 + 6470962344000.0*im(p)**4 - 594818400.0*im(p)**2

E(s**7) = 0; n*p*(6561*n**6*p**6 - 137781*n**5*p**6 + 163296*n**5*p**5 + 1148175*n**4*p**6 - 2449440*n**4*p**5 + 1324890*n**4*p**4 - 4822335*n**3*p**6 + 13880160*n**3*p**5 - 13248900*n**3*p**4 + 4189024*n**3*p**3 + 10655064*n**2*p**6 - 36741600*n**2*p**5 + 46371150*n**2*p**4 - 25134144*n**2*p**3 + 4845960*n**2*p**2 - 11573604*n*p**6 + 44743104*n*p**5 - 66244500*n*p**4 + 46079264*n*p**3 - 14537880*n*p**2 + 1534656*n*p + 4723920*p**6 - 19595520*p**5 + 31797360*p**4 - 25134144*p**3 + 9691920*p**2 - 1534656*p + 51120)/3
Solution is exact
E(s**7 | n=100) = 176443018766784000*re(p)**7 + 46717773290496000*re(p)**6 - 3705303394102464000*re(p)**5*im(p)**2 + 3989907294912000*re(p)**5 - 700766599357440000*re(p)**4*im(p)**2 + 131408845075200*re(p)**4 + 6175505656837440000*re(p)**3*im(p)**4 - 39899072949120000*re(p)**3*im(p)**2 + 1567183464000*re(p)**3 + 700766599357440000*re(p)**2*im(p)**4 - 788453070451200*re(p)**2*im(p)**2 + 5064364800*re(p)**2 - 1235101131367488000*re(p)*im(p)**6 + 19949536474560000*re(p)*im(p)**4 - 4701550392000*re(p)*im(p)**2 + 1704000*re(p) - 46717773290496000*im(p)**6 + 131408845075200*im(p)**4 - 5064364800*im(p)**2 ≅ 1.76443018766784e+17*re(p)**7 + 4.6717773290496e+16*re(p)**6 - 3.70530339410246e+18*re(p)**5*im(p)**2 + 3.989907294912e+15*re(p)**5 - 7.0076659935744e+17*re(p)**4*im(p)**2 + 131408845075200.0*re(p)**4 + 6.17550565683744e+18*re(p)**3*im(p)**4 - 3.989907294912e+16*re(p)**3*im(p)**2 + 1567183464000.0*re(p)**3 + 7.0076659935744e+17*re(p)**2*im(p)**4 - 788453070451200.0*re(p)**2*im(p)**2 + 5064364800.0*re(p)**2 - 1.23510113136749e+18*re(p)*im(p)**6 + 1.994953647456e+16*re(p)*im(p)**4 - 4701550392000.0*re(p)*im(p)**2 + 1704000.0*re(p) - 4.6717773290496e+16*im(p)**6 + 131408845075200.0*im(p)**4 - 5064364800.0*im(p)**2

E(s**8) = 0; n*p*(885735*n**7*p**7 - 24800580*n**6*p**7 + 29393280*n**6*p**6 + 285206670*n**5*p**7 - 617258880*n**5*p**6 + 338430960*n**5*p**5 - 1736040600*n**4*p**7 + 5143824000*n**4*p**6 - 5076464400*n**4*p**5 + 1669308480*n**4*p**4 + 5995540215*n**3*p**7 - 21604060800*n**3*p**6 + 28766631600*n**3*p**5 - 16693084800*n**3*p**4 + 3533155360*n**3*p**3 - 11631472020*n**2*p**7 + 47734686720*n**2*p**6 - 76146966000*n**2*p**5 + 58425796800*n**2*p**4 - 21198932160*n**2*p**3 + 2817269760*n**2*p**2 + 11574784980*n*p**7 - 51849745920*n*p**6 + 92730083040*n*p**5 - 83465424000*n*p**4 + 38864708960*n*p**3 - 8451809280*n*p**2 + 597530496*n*p - 4464104400*p**7 + 21163161600*p**6 - 40611715200*p**5 + 40063403520*p**4 - 21198932160*p**3 + 5634539520*p**2 - 597530496*p + 11140608)/135
Solution is exact
E(s**8 | n=100) = 49227602235932736000*re(p)**8 + 17565882757226496000*re(p)**7 - 1378372862606116608000*re(p)**6*im(p)**2 + 2151613003212288000*re(p)**6 - 368883537901756416000*re(p)**5*im(p)**2 + 111713862732595200*re(p)**5 + 3445932156515291520000*re(p)**4*im(p)**4 - 32274195048184320000*re(p)**4*im(p)**2 + 7388958467475200*re(p)**4/3 + 614805896502927360000*re(p)**3*im(p)**4 - 1117138627325952000*re(p)**3*im(p)**2 + 20246778675200*re(p)**3 - 1378372862606116608000*re(p)**2*im(p)**6 + 32274195048184320000*re(p)**2*im(p)**4 - 14777916934950400*re(p)**2*im(p)**2 + 43818903040*re(p)**2 - 122961179300585472000*re(p)*im(p)**6 + 558569313662976000*re(p)*im(p)**4 - 60740336025600*re(p)*im(p)**2 + 74270720*re(p)/9 + 49227602235932736000*im(p)**8 - 2151613003212288000*im(p)**6 + 7388958467475200*im(p)**4/3 - 43818903040*im(p)**2 ≅ 4.92276022359327e+19*re(p)**8 + 1.75658827572265e+19*re(p)**7 - 1.37837286260612e+21*re(p)**6*im(p)**2 + 2.15161300321229e+18*re(p)**6 - 3.68883537901756e+20*re(p)**5*im(p)**2 + 1.11713862732595e+17*re(p)**5 + 3.44593215651529e+21*re(p)**4*im(p)**4 - 3.22741950481843e+19*re(p)**4*im(p)**2 + 2.46298615582507e+15*re(p)**4 + 6.14805896502927e+20*re(p)**3*im(p)**4 - 1.11713862732595e+18*re(p)**3*im(p)**2 + 20246778675200.0*re(p)**3 - 1.37837286260612e+21*re(p)**2*im(p)**6 + 3.22741950481843e+19*re(p)**2*im(p)**4 - 1.47779169349504e+16*re(p)**2*im(p)**2 + 43818903040.0*re(p)**2 - 1.22961179300585e+20*re(p)*im(p)**6 + 5.58569313662976e+17*re(p)*im(p)**4 - 60740336025600.0*re(p)*im(p)**2 + 8252302.22222222*re(p) + 4.92276022359327e+19*im(p)**8 - 2.15161300321229e+18*im(p)**6 + 2.46298615582507e+15*im(p)**4 - 43818903040.0*im(p)**2

E(s**9) = 0; n*p*(98415*n**8*p**8 - 3542940*n**7*p**8 + 4199040*n**7*p**7 + 53734590*n**6*p**8 - 117573120*n**6*p**7 + 65114280*n**6*p**6 - 446410440*n**5*p**8 + 1352090880*n**5*p**7 - 1367399880*n**5*p**6 + 462159936*n**5*p**5 + 2209318335*n**4*p**8 - 8230118400*n**4*p**7 + 11394999000*n**4*p**6 - 6932399040*n**4*p**5 + 1557666880*n**4*p**4 - 6621754860*n**3*p**8 + 28423301760*n**3*p**7 - 47858995800*n**3*p**6 + 39283594560*n**3*p**5 - 15576668800*n**3*p**4 + 2350531840*n**3*p**3 + 11625173460*n**2*p**8 - 55141793280*n**2*p**7 + 105745590720*n**2*p**6 - 103985985600*n**2*p**5 + 54518340800*n**2*p**4 - 14103191040*n**2*p**3 + 1341993216*n**2*p**2 - 10784709360*n*p**8 + 54873054720*n*p**7 - 114861589920*n*p**6 + 126631822464*n*p**5 - 77883344000*n*p**4 + 25855850240*n*p**3 - 4025979648*n*p**2 + 194858496*n*p + 3968092800*p**8 - 21163161600*p**7 + 46882281600*p**6 - 55459192320*p**5 + 37384005120*p**4 - 14103191040*p**3 + 2683986432*p**2 - 194858496*p + 2037504)/5
Solution is exact
E(s**9 | n=100) = 13586818217117435136000*re(p)**9 + 6301133086199390208000*re(p)**8 - 489125455816227664896000*re(p)**7*im(p)**2 + 1050659362416609792000*re(p)**7 - 176431726413582925824000*re(p)**6*im(p)**2 + 79332315968541081600*re(p)**6 + 1711939095356796827136000*re(p)**5*im(p)**4 - 22063846610748805632000*re(p)**5*im(p)**2 + 2814549033152102400*re(p)**5 + 441079316033957314560000*re(p)**4*im(p)**4 - 1189984739528116224000*re(p)**4*im(p)**2 + 44241428228659200*re(p)**4 - 1141292730237864551424000*re(p)**3*im(p)**6 + 36773077684581342720000*re(p)**3*im(p)**4 - 28145490331521024000*re(p)**3*im(p)**2 + 260400363632640*re(p)**3 - 176431726413582925824000*re(p)**2*im(p)**6 + 1189984739528116224000*re(p)**2*im(p)**4 - 265448569371955200*re(p)**2*im(p)**2 + 385819822080*re(p)**2 + 122281363954056916224000*re(p)*im(p)**8 - 7354615536916268544000*re(p)*im(p)**6 + 14072745165760512000*re(p)*im(p)**4 - 781201090897920*re(p)*im(p)**2 + 40750080*re(p) + 6301133086199390208000*im(p)**8 - 79332315968541081600*im(p)**6 + 44241428228659200*im(p)**4 - 385819822080*im(p)**2 ≅ 1.35868182171174e+22*re(p)**9 + 6.30113308619939e+21*re(p)**8 - 4.89125455816228e+23*re(p)**7*im(p)**2 + 1.05065936241661e+21*re(p)**7 - 1.76431726413583e+23*re(p)**6*im(p)**2 + 7.93323159685411e+19*re(p)**6 + 1.7119390953568e+24*re(p)**5*im(p)**4 - 2.20638466107488e+22*re(p)**5*im(p)**2 + 2.8145490331521e+18*re(p)**5 + 4.41079316033957e+23*re(p)**4*im(p)**4 - 1.18998473952812e+21*re(p)**4*im(p)**2 + 4.42414282286592e+16*re(p)**4 - 1.14129273023786e+24*re(p)**3*im(p)**6 + 3.67730776845813e+22*re(p)**3*im(p)**4 - 2.8145490331521e+19*re(p)**3*im(p)**2 + 260400363632640.0*re(p)**3 - 1.76431726413583e+23*re(p)**2*im(p)**6 + 1.18998473952812e+21*re(p)**2*im(p)**4 - 2.65448569371955e+17*re(p)**2*im(p)**2 + 385819822080.0*re(p)**2 + 1.22281363954057e+23*re(p)*im(p)**8 - 7.35461553691627e+21*re(p)*im(p)**6 + 1.40727451657605e+19*re(p)*im(p)**4 - 781201090897920.0*re(p)*im(p)**2 + 40750080.0*re(p) + 6.30113308619939e+21*im(p)**8 - 7.93323159685411e+19*im(p)**6 + 4.42414282286592e+16*im(p)**4 - 385819822080.0*im(p)**2

E(s**10) = 0; n*p*(5845851*n**9*p**9 - 263063295*n**8*p**9 + 311778720*n**8*p**8 + 5085890370*n**7*p**9 - 11224033920*n**7*p**8 + 6264442800*n**7*p**7 - 55243291950*n**6*p**9 + 170231181120*n**6*p**8 - 175404398400*n**6*p**7 + 60499099584*n**6*p**6 + 369884530323*n**5*p**9 - 1414228273920*n**5*p**8 + 2017150581600*n**5*p**7 - 1270481091264*n**5*p**6 + 297611311536*n**5*p**5 - 1574433820575*n**4*p**9 + 6999120485280*n**4*p**8 - 12278307888000*n**4*p**7 + 10587342427200*n**4*p**6 - 4464169673040*n**4*p**5 + 730424456960*n**4*p**4 + 4230525451680*n**3*p**9 - 20977719396480*n**3*p**8 + 42404013313200*n**3*p**7 - 44466838194240*n**3*p**6 + 25296961480560*n**3*p**5 - 7304244569600*n**3*p**4 + 817336740352*n**3*p**3 - 6855429467700*n**2*p**9 + 36828549521280*n**2*p**8 - 82264662849600*n**2*p**7 + 98250537724416*n**2*p**6 - 66962545095600*n**2*p**5 + 25564855993600*n**2*p**4 - 4904020442112*n**2*p**3 + 342707819520*n**2*p**2 + 6001210336176*n*p**9 - 34165959252480*n*p**8 + 81863738510400*n*p**7 - 106720411666176*n*p**6 + 81545499360864*n*p**5 - 36521222848000*n*p**4 + 8990704143872*n*p**3 - 1028123458560*n*p**2 + 34562060544*n*p - 2121342410880*p**9 + 12570917990400*p**8 - 31572791712000*p**7 + 43559351700480*p**6 - 35713357384320*p**5 + 17530186967040*p**4 - 4904020442112*p**3 + 685415639040*p**2 - 34562060544*p + 202500096)/99
Solution is exact
E(s**10 | n=100) = 3709201373273059792128000*re(p)**10 + 2173890914738789621760000*re(p)**9 - 166914061797287690645760000*re(p)**8*im(p)**2 + 474772874897662387200000*re(p)**8 - 78260072930596426383360000*re(p)**7*im(p)**2 + 49302553487657766912000*re(p)**7 + 778932288387342556346880000*re(p)**6*im(p)**4 - 13293640497134546841600000*re(p)**6*im(p)**2 + 2580132932244628992000*re(p)**6 + 273910255257087492341760000*re(p)**5*im(p)**4 - 1035353623240813105152000*re(p)**5*im(p)**2 + 66656782923472896000*re(p)**5 - 778932288387342556346880000*re(p)**4*im(p)**6 + 33234101242836367104000000*re(p)**4*im(p)**4 - 38701993983669434880000*re(p)**4*im(p)**2 + 776960305378611200*re(p)**4 - 182606836838058328227840000*re(p)**3*im(p)**6 + 1725589372068021841920000*re(p)**3*im(p)**4 - 666567829234728960000*re(p)**3*im(p)**2 + 3358536631296000*re(p)**3 + 166914061797287690645760000*re(p)**2*im(p)**8 - 13293640497134546841600000*re(p)**2*im(p)**6 + 38701993983669434880000*re(p)**2*im(p)**4 - 4661761832271667200*re(p)**2*im(p)**2 + 3456206054400*re(p)**2 + 19565018232649106595840000*re(p)*im(p)**8 - 345117874413604368384000*re(p)*im(p)**6 + 333283914617364480000*re(p)*im(p)**4 - 10075609893888000*re(p)*im(p)**2 + 6750003200*re(p)/33 - 3709201373273059792128000*im(p)**10 + 474772874897662387200000*im(p)**8 - 2580132932244628992000*im(p)**6 + 776960305378611200*im(p)**4 - 3456206054400*im(p)**2 ≅ 3.70920137327306e+24*re(p)**10 + 2.17389091473879e+24*re(p)**9 - 1.66914061797288e+26*re(p)**8*im(p)**2 + 4.74772874897662e+23*re(p)**8 - 7.82600729305964e+25*re(p)**7*im(p)**2 + 4.93025534876578e+22*re(p)**7 + 7.78932288387343e+26*re(p)**6*im(p)**4 - 1.32936404971345e+25*re(p)**6*im(p)**2 + 2.58013293224463e+21*re(p)**6 + 2.73910255257087e+26*re(p)**5*im(p)**4 - 1.03535362324081e+24*re(p)**5*im(p)**2 + 6.66567829234729e+19*re(p)**5 - 7.78932288387343e+26*re(p)**4*im(p)**6 + 3.32341012428364e+25*re(p)**4*im(p)**4 - 3.87019939836694e+22*re(p)**4*im(p)**2 + 7.76960305378611e+17*re(p)**4 - 1.82606836838058e+26*re(p)**3*im(p)**6 + 1.72558937206802e+24*re(p)**3*im(p)**4 - 6.66567829234729e+20*re(p)**3*im(p)**2 + 3.358536631296e+15*re(p)**3 + 1.66914061797288e+26*re(p)**2*im(p)**8 - 1.32936404971345e+25*re(p)**2*im(p)**6 + 3.87019939836694e+22*re(p)**2*im(p)**4 - 4.66176183227167e+18*re(p)**2*im(p)**2 + 3456206054400.0*re(p)**2 + 1.95650182326491e+25*re(p)*im(p)**8 - 3.45117874413604e+23*re(p)*im(p)**6 + 3.33283914617364e+20*re(p)*im(p)**4 - 1.0075609893888e+16*re(p)*im(p)**2 + 204545551.515152*re(p) - 3.70920137327306e+24*im(p)**10 + 4.74772874897662e+23*im(p)**8 - 2.58013293224463e+21*im(p)**6 + 7.76960305378611e+17*im(p)**4 - 3456206054400.0*im(p)**2

==> Distribution Recovery (27)/data/Vasicek.txt <==


a := 0.5
b := 0.2
σ := 0.1
w := 0
r := 2
while true:
  w := Normal(0, 1)
  r := (1 − a)r + a*b + σ*w


-------------------
- Analysis Result -
-------------------

E(r) = 2; 2**(-n)*(2**n + 9)/5
Solution is exact
E(r | n=100) = 253530120045645880299340641077/1267650600228229401496703205376 ≅ 0.200000000000000

E(r**2) = 4; 4/75 + 18*2**(-n)/25 + 242*2**(-2*n)/75
Solution is exact
E(r**2 | n=100) = 42851681180239740681118989129554023616674242418746622095307/803469022129495137770981046170581301261101496891396417650688 ≅ 0.0533333333333333

E(r**3) = 8; 2*2**(-3*n)*(2**(3*n) + 18*2**(2*n) + 121*2**n + 360)/125
Solution is exact
E(r**3 | n=100) = 2037035976334486086268445688438303045848130218625691568298434761922408569409008078306673/127314748520905380391777855525586135065716774604121015664758778084648831235208544136462336 ≅ 0.0160000000000000


==> Distribution Recovery (27)/data/bimodal-at-100.txt <==
E(x) = 0; -n/4
E(x | n=100) = -25 ≅ -25.0000000000000

E(x**2) = 0; 3*n**2/16 + 67*n/72 + 4/9
E(x**2 | n=100) = 3937/2 ≅ 1968.50000000000

E(x**3) = 0; -5*n**3/64 - 37*n**2/48 - 3*n/8 + 1/3
E(x**3 | n=100) = -171741/2 ≅ -85870.5000000000

E(x**4) = 0; 11*n**4/256 + 181*n**3/192 + 117*n**2/32 + 979*n/384 - 1/2
E(x**4 | n=100) = 168844809/32 ≅ 5276400.28125000

E(x**5) = 0; -21*n**5/1024 - 3155*n**4/4608 - 10535*n**3/2304 - 18355*n**2/4608 + 11675*n/2304 - 25/24
E(x**5 | n=100) = -17802100275/64 ≅ -278157816.796875

E(x**6) = 0; 43*n**6/4096 + 3293*n**5/6144 + 14295*n**4/2048 + 1425575*n**3/55296 + 379625*n**2/18432 - 386591*n/55296 - 965/576
E(x**6 | n=100) = 25469539583285/1536 ≅ 16581731499.5345

E(x**7) = 0; -85*n**7/16384 - 2219*n**6/6144 - 14287*n**5/2048 - 4539185*n**4/110592 - 310765*n**3/6912 + 3932131*n**2/55296 - 139895*n/27648 - 35539/2304
E(x**7 | n=100) = -122095824253523/128 ≅ -953873626980.648

E(x**8) = 0; 171*n**8/65536 + 17875*n**7/73728 + 253771*n**6/36864 + 31555615*n**5/442368 + 113877295*n**4/442368 + 47217191*n**3/221184 - 51275497*n**2/442368 - 43657273*n/884736 + 66059/2304
E(x**8 | n=100) = 1424432766608713871/24576 ≅ 57960317651721.8

E(x**9) = 0; -341*n**9/262144 - 20177*n**8/131072 - 192717*n**7/32768 - 51808085*n**6/589824 - 24031441*n**5/49152 - 355366445*n**4/589824 + 228685387*n**3/196608 + 294554807*n**2/1179648 - 70897403*n/65536 + 419105/1024
E(x**9 | n=100) = -57689786308309200645/16384 ≅ -3.52110512135676E+15

E(x**10) = 0; 683*n**10/1048576 + 50405*n**9/524288 + 2528475*n**8/524288 + 241244515*n**7/2359296 + 2206728335*n**6/2359296 + 23428007407*n**5/7077888 + 508883795*n**4/196608 - 34264239175*n**3/14155776 - 1643689145*n**2/4718592 + 2499550157*n/14155776 + 54206465/147456
E(x**10 | n=100) = 28927152951927493606355/131072 ≅ 2.20696662536068E+17


==> Distribution Recovery (27)/data/pdp.txt <==

k1 = 4
k2 = 40
y = 0
x = 0
a = 0.2
b = 4
ro = 0.5
s = 0
f = 0.5
h = 0.2
while true:
    if s==0:
        s = 1 {f} 0
    else:
        s = 0 {h} 1
    end
    k = k2*s + k1*(1-s)
    y = (1-ro)*y + k
    x = (1-a)*x + b*y
end




-------------------
- Analysis Result -
-------------------

E(x) = 0; 1000**(-n)*(24960*10**(3*n) - 1944*300**n + 13720*500**n - 36736*800**n)/21
Solution is exact
E(x | n=100) = 9285714282930336546628583301151436417663296380034067903554727078285412233650817346122797280432916689/7812500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000 ≅ 1188.57142821508

E(x**2) = 0; 2621440000000000000000000000**(-n)*(-51514624000*1048576000000000000000000000**n + 31603353600*1310720000000000000000000000**n + 59761049600*1677721600000000000000000000**n - 84619591680*2097152000000000000000000000**n + 30050150400*2621440000000000000000000000**n - 413683200*393216000000000000000000000**n + 2326579200*629145600000000000000000000**n - 2546790400*655360000000000000000000000**n + 15353556480*786432000000000000000000000**n)/20349
Solution is exact
E(x**2 | n=100) = 11537019011515724339567653234278984115805727653926634152433010673590726506772363970546147188168512204831350290174741811797781454930971903911187467238484654464824098131611129713866177540260254883871754429/7812500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000 ≅ 1476738.43347401

E(x**3) = 0; 131072000000000000000000000000000**(-n)*(-215301122496985620480000*1048576000000000000000000000000**n*5**(2*n) - 7482214942516091938406400*104857600000000000000000000000000**n + 1832554639601370390528000*131072000000000000000000000000000**n + 44939367341401817088000*15728640000000000000000000000000**n - 57254465863517080576000*16384000000000000000000000000000**n + 239959418205038450688000*19660800000000000000000000000000**n - 12637596191100717957120000*20**(24*n)*4**n + 10110076952880574365696000*20**(24*n)*5**n - 8714987710636001034240000*2097152000000000000000000000000**n*5**(2*n) - 123455617131346182144000*25165824000000000000000000000000**n - 1349546201634351587328000*31457280000000000000000000000000**n - 430853325020206792704000*32768000000000000000000000000000**n - 689167360131829803417600*39321600000000000000000000000000**n + 8470886666582975889408000*41943040000000000000000000000000**n + 2794424787982381897728000*5**(3*n)*524288000000000000000000000000**n + 8211942501444737499136000*67108864000000000000000000000000**n - 4407397507432313856000*9830400000000000000000000000000**n)/965456643850083
Solution is exact
E(x**3 | n=100) = 57926090925048990239214898321488787979066923668574902673722343767035352757442192638819336291676829872009696058631985133043270023316038929893089935143050620750614308372483836429427118532640044449409079233661140042503843054366341765339251328848569311333669197649136565351969427380874059860817570323862063/30517578125000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000 ≅ 1898122147.43201

E(x**4) = 0; 536870912000000000000000000000000000000000000000000000000**(-n)*(20675079568751218897309778107768504320000*103079215104000000000000000000000000000000000000000000000**n + 17489197637306982097191428222217093120000*128849018880000000000000000000000000000000000000000000000**n - 10999048633862266312615679893060976640000*134217728000000000000000000000000000000000000000000000000**n - 189093983004037142707260860668345057280000*137438953472000000000000000000000000000000000000000000000**n - 83051899129673574921632013882505887744000*161061273600000000000000000000000000000000000000000000000**n - 222480756457668568596089888746006118400000*1717986918400000000000000000000000000000000000000000000**n*5**(3*n) + 413743834207048240979312914068783759360000*171798691840000000000000000000000000000000000000000000000**n - 11407060824453142994416916054016000000*2**(8*n)*78643200000000000000000000000000000000000000000000000**n + 1044347609660627105201744023500000000*2**(8*n)*858993459200000000000000000000000000000000000000000000**n + 59514776299362884063428573794617150240000*219902325555200000000000000000000000000000000000000000000**n - 216162368651954510545784190597888737280000*274877906944000000000000000000000000000000000000000000000**n + 162679573135593372584612275633520640000*32212254720000000000000000000000000000000000000000000000**n - 185182319131295666571579821810974720000*33554432000000000000000000000000000000000000000000000000**n + 32044571395438236147069951872996474880000*3435973836800000000000000000000000000000000000000000000**n*5**(2*n) + 258095323023463233046832103586906767360000*343597383680000000000000000000000000000000000000000000000**n + 738105695590436484620564274946375680000*40265318400000000000000000000000000000000000000000000000**n + 49200455820202589453945920272834232320000*429496729600000000000000000000000000000000000000000000**n*5**(4*n) + 503937282125847009001777001070592000000*429496729600000000000000000000000000000000000000000000**n*5**(3*n) - 131736730685930198701177647750935740416000*429496729600000000000000000000000000000000000000000000000**n + 24854927454469778834969661184258867200000*5**(4*n)*858993459200000000000000000000000000000000000000000000**n - 10515960776856609070263406086429081600000*5**(3*n)*858993459200000000000000000000000000000000000000000000**n - 817597656965435762913606222364016640000*51539607552000000000000000000000000000000000000000000000**n - 7525983970128416510857320777268592640000*64424509440000000000000000000000000000000000000000000000**n - 2796482017083078336646230428072017920000*67108864000000000000000000000000000000000000000000000000**n - 3109710275082658581452486568923627520000*80530636800000000000000000000000000000000000000000000000**n + 1463178334693507842886841953608007680000*82463372083200000000000000000000000000000000000000000000**n)/9918595093078349357895343359
Solution is exact
E(x**4 | n=100) = 76473752829507753675353358072181894915713830748618185334303875418707015163801520424543908796417826802804638509992021432530012584201157371257985316607750332762913623083572721369309762438429161911918891607178971965616409875736671445337236036264963726285828304373972802325768448409557569773442915500213590843819832910478504406913480493217667812588844618554679215017740113265888557730180227640016191779458841/30517578125000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000 ≅ 2505891932717.31

E(x**5) = 0; 17592186044416000000000000000000000000000000000000000000000000000000000000000000000000000**(-n)*(-850696745176241738504152612166991078879588118819637009842176000000*1055531162664960000000000000000000000000000000000000000000000000000000000000000000000000**n - 282427898374527417509335849275414990902300324387288773558272000000*1099511627776000000000000000000000000000000000000000000000000000000000000000000000000000**n - 122313548508240307395261620234764887243874375922053887169658880000000*11258999068426240000000000000000000000000000000000000000000000000000000000000000000000**n*5**(4*n) + 141893417278032642128329937763423218830435098888558481665687552000000*11258999068426240000000000000000000000000000000000000000000000000000000000000000000000000**n - 298679968646122817327997183443072643748378807486292784316416000000*1319413953331200000000000000000000000000000000000000000000000000000000000000000000000000**n + 344779856994325106219207535952093345600083165273108894449664000000*1351079888211148800000000000000000000000000000000000000000000000000000000000000000000000**n - 6046961948721992725159001449808601167112890495022888803893248000000*1407374883553280000000000000000000000000000000000000000000000000000000000000000000000**n*5**(5*n) + 2709838072593865317639817907447357529617686863271245270482944000000*1407374883553280000000000000000000000000000000000000000000000000000000000000000000000000**n - 55791477257719176132865570511250510982735037369028216883249152000000*14073748835532800000000000000000000000000000000000000000000000000000000000000000000000000**n + 4275445602899975185442908258995661637890453955413293794328576000000*1688849860263936000000000000000000000000000000000000000000000000000000000000000000000000**n + 8604694773811751802806019673866287251388536244880823681862860800000*17592186044416000000000000000000000000000000000000000000000000000000000000000000000000000**n + 3045445482480711980577204796599701837822001308394884293459968000000*2111062325329920000000000000000000000000000000000000000000000000000000000000000000000000**n - 454434139987933524579153618011126509037608511071749276696576000000*2161727821137838080000000000000000000000000000000000000000000000000000000000000000000000**n - 2229169624384245937876102847044951037875998826903712121225216000000*2199023255552000000000000000000000000000000000000000000000000000000000000000000000000000**n - 30653361593679084504883172674362630967481834140061725660020736000000*2251799813685248000000000000000000000000000000000000000000000000000000000000000000000000**n - 11701733634996063392910538358629693837480157296983163622129664000000*2638827906662400000000000000000000000000000000000000000000000000000000000000000000000000**n - 7651366566463056737897460277127843539492061476507279385690112000000*2702159776422297600000000000000000000000000000000000000000000000000000000000000000000000**n + 20836755988020119134987903620817645107881225846664501732311040000000*2814749767106560000000000000000000000000000000000000000000000000000000000000000000000**n*5**(5*n) + 768572011469756443265215104190112186942053029396531589939200000000*2814749767106560000000000000000000000000000000000000000000000000000000000000000000000**n*5**(4*n) + 48872273530117098618720190036273428089062535484002303830130688000000*2814749767106560000000000000000000000000000000000000000000000000000000000000000000000000**n - 793508901459820040349983310025919052328816782510281746022400000*329853488332800000000000000000000000000000000000000000000000000000000000000000000000000**n - 8366324977902961459341247532742018478497975582550504803139584000000*3377699720527872000000000000000000000000000000000000000000000000000000000000000000000000**n + 93424801364765272171627096660695745604642402596510461486694400000000*3602879701896396800000000000000000000000000000000000000000000000000000000000000000000000**n + 65811253826895153518023178137255721732595170361980499168067584000000*4222124650659840000000000000000000000000000000000000000000000000000000000000000000000000**n - 288393710941885182551513797721009459161668588123442975686524928000000*4503599627370496000000000000000000000000000000000000000000000000000000000000000000000000**n - 8382625095310418298605603731327624910698818596007485563207680000000*5**(4*n)*5629499534213120000000000000000000000000000000000000000000000000000000000000000000000**n + 14535331568887438923018399720138761699945411067072897613824000000*527765581332480000000000000000000000000000000000000000000000000000000000000000000000000**n - 93102838818614732554947450140377106349917143408429599845095833600000*5277655813324800000000000000000000000000000000000000000000000000000000000000000000000000**n - 14682330966533535331646908934395247305380163874449017562726400000*549755813888000000000000000000000000000000000000000000000000000000000000000000000000000**n + 329809089368881667495980814228520701482617519536029109770518528000000*5629499534213120000000000000000000000000000000000000000000000000000000000000000000000000**n - 2390455741972680364647476511089549691494453412016714872468275200000*5764607523034234880000000000000000000000000000000000000000000000000000000000000000000000**n + 59650694480870481136674189061329731940178831923967780454400000000*659706976665600000000000000000000000000000000000000000000000000000000000000000000000000**n + 90769616798254400986004885274757463066094213423776449507098624000000*7205759403792793600000000000000000000000000000000000000000000000000000000000000000000000**n - 103752277807021950869936968167615814290032500436930182250496000000*844424930131968000000000000000000000000000000000000000000000000000000000000000000000000**n + 99146862295565199009583388379450984550219614834313238727884800000*879609302220800000000000000000000000000000000000000000000000000000000000000000000000000**n - 172310275263812320148622039863112537609234372670110036859551744000000*9007199254740992000000000000000000000000000000000000000000000000000000000000000000000000**n)/2545440480363943057399559030498492013509124260786493
Solution is exact
E(x**5 | n=100) = 1611916770155165011672584442270397627690419886393321390766380341810459108263115025067611925910686357806774133479561608335080440382291594623063044001297054789480397357941928986800898616994238687652717653441436483521858767627714100088641334122605840981439556039697262974120605321619875061900758091789388183406566039303266296735978012149857927294078547039714747859668798889421180146829158067636864943810605494545224238680343768171599137488104688844417863862087054225391410688031035973457207415348891393886133/476837158203125000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000 ≅ 3.38043447836444E+15

Elapsed time: 604.4210500717163 s

==> Distribution Recovery (27)/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> Distribution Recovery (27)/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> data/ExactUniform.txt <==
Exact uniform distribution on (0,1), after taking lim n-> \infty 

x = 1/2
u = 0
while true:
    u = u {1/2} u+x
    x = x/2
end


-------------------
- Analysis Result -
-------------------

E(x) = 1/2; 2**(-n - 1)
Solution is exact
E(x | n=100) = 1/2535301200456458802993406410752 ≅ 3.94430452610506E-31

E(u) = 0; 2**(-n)*(2**n - 1)/2
Solution is exact
E(u | n=100) = 1267650600228229401496703205375/2535301200456458802993406410752 ≅ 0.500000000000000

E(u**2) = 0; 2**(-3*n)*(2*2**(3*n) + 2**n - 3*4**n)/6
Solution is exact
E(u**2 | n=100) = 1071292029505993517027974728226174084414573766453698520328875/3213876088517980551083924184682325205044405987565585670602752 ≅ 0.333333333333333

E(u**3) = 0; 2**(-3*n)*(-2*2**(2*n) + 2**n + 8**n)/4
Solution is exact
E(u**3 | n=100) = 1606938044258990275541962092338627301321746534979799428890625/6427752177035961102167848369364650410088811975131171341205504 ≅ 0.250000000000000

E(u**4) = 0; 2**(-7*n)*(6*2**(7*n) + 10*2**(5*n) - 15*64**n - 8**n)/30
Solution is exact
E(u**4 | n=100) = 1032899951234763435862367668799167713755547831045420959443855435747237086406587569575950228304435766076593787278139134225/5164499756173817179311838344006023748659411585658447025661318713081295244033682389259290706560275662871806343945494986752 ≅ 0.200000000000000

E(u**5) = 0; 2**(-7*n)*(2*2**(7*n) - 6*2**(6*n) + 5*32**n - 8**n)/12
Solution is exact
E(u**5 | n=100) = 1721499918724605726437279447997933844267134889713612117176956826268402576207688160521978523225720662029398412557523703125/10328999512347634358623676688012047497318823171316894051322637426162590488067364778518581413120551325743612687890989973504 ≅ 0.166666666666667

E(u**6) = 0; 2**(-13*n)*(128**n + 6*2**(13*n) + 21*2048**n - 21*4096**n - 7*512**n)/42
Solution is exact
E(u**6 | n=100) = 1185575876823140845289259389622772652538517067342111638873362791580705105266234632958176439914379279991730407986144071761465033640121497772235046448548617352938487170305763614904125/8299031137761985917024815727382322302024892464484873799991314659381305622825816292799414097894207588576395773222601578364790302150823550615773749668227927374122363606803019047370752 ≅ 0.142857142857143

E(u**7) = 0; 2**(-13*n)*(-12*2**(12*n) + 14*2**(11*n) + 2*2**(7*n) - 7*512**n + 3*8192**n)/24
Solution is exact
E(u**7 | n=100) = 2074757784440496479256203931839033794290430832381192070604179491790608657734410474098954948765066398864806195717413792609836267682886664927010164006464844615769600396915442476296875/16598062275523971834049631454764644604049784928969747599982629318762611245651632585598828195788415177152791546445203156729580604301647101231547499336455854748244727213606038094741504 ≅ 0.125000000000000

E(u**8) = 0; 2**(-21*n)*(-45*1048576**n + 10*2**(21*n) + 60*2**(19*n) - 42*2**(17*n) + 20*2**(15*n) - 3*8192**n)/90
Solution is exact
E(u**8 | n=100) = 1481780985084412060906633731266130485686175698118516379094071584413883109925039747466860463061033571272441444781182603325727188456111422909518687065000727855900065626570415209520327357644185887637900534038378443867102181172393398670139134225/13336028865759708548159703581442515594289516644631816320792515623528074475635264143042864401743108581485859821186866480891777603308238730160726712104661660092190315159028029116926156571823628049457930032271773203963381496074952922582327754752 ≅ 0.111111111111111

E(u**9) = 0; 2**(-21*n)*(2*2**(21*n) - 10*2**(20*n) - 14*2**(17*n) + 10*2**(15*n) + 15*524288**n - 3*8192**n)/20
Solution is exact
E(u**9 | n=100) = 2667205773151941709631940716277982847054806581911881284392755315921220858500282018113167392025937289327274529903845950070559116058984674767835611425044701217197383797817358260285631753680316574208648516843651348308787953711316886603542665625/26672057731519417096319407162885031188579033289263632641585031247056148951270528286085728803486217162971719642373732961783555206616477460321453424209323320184380630318056058233852313143647256098915860064543546407926762992149905845164655509504 ≅ 0.100000000000000

E(u**10) = 0; 2**(-31*n)*(-33*1073741824**n + 6*2**(31*n) - 66*2**(27*n) + 66*2**(25*n) + 5*2097152**n + 55*536870912**n - 33*8388608**n)/66
Solution is exact
E(u**10 | n=100) = 1948197467611395128997136452827914215795292650068423667884529371962815759737399078113843307386500322085256273460591463403282567164699551410957044281005238449435133287950269841224525032932316467573050000646810720378658456301713190714732362513067276503804354831797791566698760502699254634718140956513125/21430172143725346418968500981200036211228096234110672148875007767407021022498722449863967576313917162551893458351062936503742905713846280871969155149397149607869135549648461970842149210124742283755908364306092949967163882534797535118331087892154125829142392955373084335320859663305248773674411336138752 ≅ 0.0909090909090909

==> data/ExactUniformDiscrete.txt <==
Uniform discrete on [o, 2^n-1].



E(u) = 0; 2**n/2 - 1/2
Solution is exact
E(u | n=100) = 1267650600228229401496703205375/2 ≅ 6.33825300114115E+29

E(u**2) = 0; 2**(2*n)/3 - 2**n/2 + 1/6
Solution is exact
E(u**2 | n=100) = 1071292029505993517027974728226174084414573766453698520328875/2 ≅ 5.35646014752997E+59

E(u**3) = 0; -2**(2*n)/2 + 2**n/4 + 8**n/4
Solution is exact
E(u**3 | n=100) = 509258994083621521567111422101541071240737603278713081612864847949984280501293154304000000 ≅ 5.09258994083622E+89

E(u**4) = 0; 2**(4*n)/5 + 2**(2*n)/3 - 8**n/2 - 1/30
Solution is exact
E(u**4 | n=100) = 1032899951234763435862367668799167713755547831045420959443855435747237086406587569575950228304435766076593787278139134225/2 ≅ 5.16449975617382E+119

E(u**5) = 0; 2**(5*n)/6 - 2**(4*n)/2 - 2**n/12 + 5*8**n/12
Solution is exact
E(u**5 | n=100) = 545565101316023645002198282803308733763730220045682838661214570843847585873567092576499856283614140492636720897382954216644400617452162863071232000000 ≅ 5.45565101316024E+149

E(u**6) = 0; 16**n/2 + 2**(6*n)/7 - 32**n/2 - 4**n/6 + 1/42
Solution is exact
E(u**6 | n=100) = 1185575876823140845289259389622772652538517067342111638873362791580705105266234632958176439914379279991730407986144071761465033640121497772235046448548617352938487170305763614904125/2 ≅ 5.92787938411570E+179

E(u**7) = 0; 128**n/8 - 2**(6*n)/2 + 7*2**(5*n)/12 + 2**n/12 - 7*8**n/24
Solution is exact
E(u**7 | n=100) = 657516987693546688405123735357941325409351978873640528505441441785939902253771392008200304469358689705526608821616288942357797719079220824580711700174742344491690140316955140962782172534183655157968928768000000 ≅ 6.57516987693547E+209

E(u**8) = 0; -128**n/2 + 2**(8*n)/9 + 2*2**(6*n)/3 - 7*2**(4*n)/15 + 2*2**(2*n)/9 - 1/30
Solution is exact
E(u**8 | n=100) = 1481780985084412060906633731266130485686175698118516379094071584413883109925039747466860463061033571272441444781182603325727188456111422909518687065000727855900065626570415209520327357644185887637900534038378443867102181172393398670139134225/2 ≅ 7.40890492542206E+239


==> data/RandomWalk1D.txt <==



-------------------
- Analysis Result -
-------------------

E(r) = 2; 2**(-n)*(2**n + 9)/5
Solution is exact
E(r | n=100) = 253530120045645880299340641077/1267650600228229401496703205376 ≅ 0.200000000000000

E(r**2) = 4; 2**(-2*n)*(3*2**(2*n) + 54*2**n + 100*4**n*sigma**2 - 100*sigma**2 + 243)/75
Solution is exact
E(r**2 | n=100) = 535646014752996758513987364113720867507400997927597611767125*re(sigma)**2/401734511064747568885490523085290650630550748445698208825344 - 535646014752996758513987364113720867507400997927597611767125*im(sigma)**2/401734511064747568885490523085290650630550748445698208825344 + 64277521770359611021678483694559212533052444920389339719929/1606938044258990275541962092341162602522202993782792835301376 ≅ 1.33333333333333*re(sigma)**2 - 1.33333333333333*im(sigma)**2 + 0.04

E(r**3) = 8; 2**(-3*n)*(2**(3*n) + 27*2**(2*n) - 100*2**n*sigma**2 + 243*2**n + 900*4**n*sigma**2 + 100*8**n*sigma**2 - 900*sigma**2 + 729)/125
Solution is exact
E(r**3 | n=100) = 407407195266897217253689137684768120689959861229162781893441929025296179695596068999580875*re(sigma)**2/509258994083621521567111422102344540262867098416484062659035112338595324940834176545849344 - 407407195266897217253689137684768120689959861229162781893441929025296179695596068999580875*im(sigma)**2/509258994083621521567111422102344540262867098416484062659035112338595324940834176545849344 + 16296287810675888690147565507622123905971689048844553817037279029746689922720286492923533/2037035976334486086268445688409378161051468393665936250636140449354381299763336706183397376 ≅ 0.8*re(sigma)**2 - 0.8*im(sigma)**2 + 0.008

E(r**4) = 16; 2**(-4*n)*(10000*16**n*sigma**4 + 600*16**n*sigma**2 + 3*2**(4*n) + 108*2**(3*n) + 1458*2**(2*n) - 10800*2**n*sigma**2 + 8748*2**n - 20000*4**n*sigma**4 + 48000*4**n*sigma**2 + 10800*8**n*sigma**2 + 10000*sigma**4 - 48600*sigma**2 + 19683)/1875
Solution is exact
E(r**4 | n=100) = 860749959362302863218639724001003958109901930943074504276885380888186368012096703568486890318310929009971868795692296875*re(sigma)**4/161390617380431786853494948250188242145606612051826469551916209783790476376052574664352834580008614464743948248296718336 - 2582249878086908589655919172003011874329705792829223512830656142664559104036290110705460670954932787029915606387076890625*re(sigma)**2*im(sigma)**2/80695308690215893426747474125094121072803306025913234775958104891895238188026287332176417290004307232371974124148359168 + 103289995123476343586236766881587140876149061695282221408886268739324590892994856164339326062360306678520665166808602375*re(sigma)**2/322781234760863573706989896500376484291213224103652939103832419567580952752105149328705669160017228929487896496593436672 + 860749959362302863218639724001003958109901930943074504276885380888186368012096703568486890318310929009971868795692296875*im(sigma)**4/161390617380431786853494948250188242145606612051826469551916209783790476376052574664352834580008614464743948248296718336 - 103289995123476343586236766881587140876149061695282221408886268739324590892994856164339326062360306678520665166808602375*im(sigma)**2/322781234760863573706989896500376484291213224103652939103832419567580952752105149328705669160017228929487896496593436672 + 4131599804939053743449470675322152271164395667095820092182684707564816565540365269167084657521394583038874392159765041/2582249878086908589655919172003011874329705792829223512830659356540647622016841194629645353280137831435903171972747493376 ≅ 5.33333333333333*re(sigma)**4 - 32.0*re(sigma)**2*im(sigma)**2 + 0.32*re(sigma)**2 + 5.33333333333333*im(sigma)**4 - 0.32*im(sigma)**2 + 0.0016

E(r**5) = 32; 2**(-5*n)*(450000*16**n*sigma**4 + 27000*16**n*sigma**2 + 3*2**(5*n) + 135*2**(4*n) + 2430*2**(3*n) + 21870*2**(2*n) + 50000*2**n*sigma**4 - 243000*2**n*sigma**2 + 98415*2**n + 50000*32**n*sigma**4 + 1000*32**n*sigma**2 - 900000*4**n*sigma**4 + 702000*4**n*sigma**2 - 100000*8**n*sigma**4 + 242000*8**n*sigma**2 + 450000*sigma**4 - 729000*sigma**2 + 177147)/9375
Solution is exact
E(r**5 | n=100) = 1091130202632047290004396565616946467039808074449989354010438133631049493189321676535789726284521028716808654417135981589393531155594445412965518671875*re(sigma)**4/204586912993508866875824356051724947013540127877691549342705710506008362275292159680204380770369009821930417757972504438076078534117837065833032974336 - 3273390607896141870013189696850839401119424223349968062031314400893148479567965029607369178853563086150425963251407944768180593466783336238896556015625*re(sigma)**2*im(sigma)**2/102293456496754433437912178025862473506770063938845774671352855253004181137646079840102190385184504910965208878986252219038039267058918532916516487168 + 43645208105281891600175862625297598652333181039516994761704875352124117312585874047817254567173108908103759778834710196328434840003191961818141263125*re(sigma)**2/409173825987017733751648712103449894027080255755383098685411421012016724550584319360408761540738019643860835515945008876152157068235674131666065948672 + 1091130202632047290004396565616946467039808074449989354010438133631049493189321676535789726284521028716808654417135981589393531155594445412965518671875*im(sigma)**4/204586912993508866875824356051724947013540127877691549342705710506008362275292159680204380770369009821930417757972504438076078534117837065833032974336 - 43645208105281891600175862625297598652333181039516994761704875352124117312585874047817254567173108908103759778834710196328434840003191961818141263125*im(sigma)**2/409173825987017733751648712103449894027080255755383098685411421012016724550584319360408761540738019643860835515945008876152157068235674131666065948672 + 1047484994526765398404220703022016126953776938424825968712024608506176477059797457269847383762888844025479247088820030186064267251263849978633189157/3273390607896141870013189696827599152216642046043064789483291368096133796404674554883270092325904157150886684127560071009217256545885393053328527589376 ≅ 5.33333333333333*re(sigma)**4 - 32.0*re(sigma)**2*im(sigma)**2 + 0.106666666666667*re(sigma)**2 + 5.33333333333333*im(sigma)**4 - 0.106666666666667*im(sigma)**2 + 0.00032

E(r**6) = 64; 2**(-6*n)*(-15000000*16**n*sigma**6 + 35550000*16**n*sigma**4 + 2182500*16**n*sigma**2 + 9*2**(6*n) + 486*2**(5*n) + 10935*2**(4*n) + 131220*2**(3*n) + 885735*2**(2*n) + 8100000*2**n*sigma**4 - 13122000*2**n*sigma**2 + 3188646*2**n + 8100000*32**n*sigma**4 + 162000*32**n*sigma**2 + 15000000*4**n*sigma**6 - 72450000*4**n*sigma**4 + 27337500*4**n*sigma**2 + 5000000*64**n*sigma**6 + 450000*64**n*sigma**4 + 4500*64**n*sigma**2 - 16200000*8**n*sigma**4 + 12960000*8**n*sigma**2 - 5000000*sigma**6 + 36450000*sigma**4 - 29524500*sigma**2 + 4782969)/140625
Solution is exact
E(r**6 | n=100) = 2305286427156107199173559924272867306118025684579131611108694212745010305937299543690106133284156002872677443855979054005081301814068164228293817875043117267296379486241094326171875*re(sigma)**6/64836180763765514976756372870174392984569472378788076562432145776416450178326689787495422639798496785753091978301574830974924235553308989185732419283030682610330965678148586307584 - 34579296407341607987603398864093009591770385268686974166630413191175154589059493155351591999262340043090161657839685810076219527211022463424407268125646759009445692293616414892578125*re(sigma)**4*im(sigma)**2/64836180763765514976756372870174392984569472378788076562432145776416450178326689787495422639798496785753091978301574830974924235553308989185732419283030682610330965678148586307584 + 829903113776198591702481572750016436390915357180534862907751622434184246804053226044998891635522220267923286318533697987419462817541491948119555665445693428114637975804628328828125*re(sigma)**4/259344723055062059907025491480697571938277889515152306249728583105665800713306759149981690559193987143012367913206299323899696942213235956742929677132122730441323862712594345230336 + 34579296407341607987603398864093009591770385268686974166630413191175154589059493155351591999262340043090161657839685810076219527211022463424407268125646759009445692293616414892578125*re(sigma)**2*im(sigma)**4/64836180763765514976756372870174392984569472378788076562432145776416450178326689787495422639798496785753091978301574830974924235553308989185732419283030682610330965678148586307584 - 2489709341328595775107444718250049309172746071541604588723254867302552740412159678134996674906566660803769858955601093962258388452624475844358666996337080284343913927413884986484375*re(sigma)**2*im(sigma)**2/129672361527531029953512745740348785969138944757576153124864291552832900356653379574990845279596993571506183956603149661949848471106617978371464838566061365220661931356297172615168 + 33196124551047943668099262910472025703173658716503293832661626322890592605891532796956262924969810892705734376915232088522418895454892365837567667521177068489763661577152121156875*re(sigma)**2/1037378892220248239628101965922790287753111558060609224998914332422663202853227036599926762236775948572049471652825197295598787768852943826971718708528490921765295450850377380921344 - 2305286427156107199173559924272867306118025684579131611108694212745010305937299543690106133284156002872677443855979054005081301814068164228293817875043117267296379486241094326171875*im(sigma)**6/64836180763765514976756372870174392984569472378788076562432145776416450178326689787495422639798496785753091978301574830974924235553308989185732419283030682610330965678148586307584 + 829903113776198591702481572750016436390915357180534862907751622434184246804053226044998891635522220267923286318533697987419462817541491948119555665445693428114637975804628328828125*im(sigma)**4/259344723055062059907025491480697571938277889515152306249728583105665800713306759149981690559193987143012367913206299323899696942213235956742929677132122730441323862712594345230336 - 33196124551047943668099262910472025703173658716503293832661626322890592605891532796956262924969810892705734376915232088522418895454892365837567667521177068489763661577152121156875*im(sigma)**2/1037378892220248239628101965922790287753111558060609224998914332422663202853227036599926762236775948572049471652825197295598787768852943826971718708528490921765295450850377380921344 + 265568996408383549344794103287547151605685625166281545192159047520782532853482597556852361103112996392926439237198322698661543589121135047358958777935179447356934754485385202089/4149515568880992958512407863691161151012446232242436899995657329690652811412908146399707048947103794288197886611300789182395151075411775307886874834113963687061181803401509523685376 ≅ 35.5555555555556*re(sigma)**6 - 533.333333333333*re(sigma)**4*im(sigma)**2 + 3.2*re(sigma)**4 + 533.333333333333*re(sigma)**2*im(sigma)**4 - 19.2*re(sigma)**2*im(sigma)**2 + 0.032*re(sigma)**2 - 35.5555555555556*im(sigma)**6 + 3.2*im(sigma)**4 - 0.032*im(sigma)**2 + 6.4e-5

E(r**7) = 128; 2**(-7*n)*(35000000*128**n*sigma**6 + 1050000*128**n*sigma**4 + 6300*128**n*sigma**2 - 945000000*16**n*sigma**6 + 708750000*16**n*sigma**4 + 45643500*16**n*sigma**2 + 9*2**(7*n) + 567*2**(6*n) + 15309*2**(5*n) + 229635*2**(4*n) + 2066715*2**(3*n) + 11160261*2**(2*n) - 35000000*2**n*sigma**6 + 255150000*2**n*sigma**4 - 206671500*2**n*sigma**2 + 33480783*2**n - 105000000*32**n*sigma**6 + 253050000*32**n*sigma**4 + 5096700*32**n*sigma**2 + 945000000*4**n*sigma**6 - 1502550000*4**n*sigma**4 + 326081700*4**n*sigma**2 + 315000000*64**n*sigma**6 + 28350000*64**n*sigma**4 + 283500*64**n*sigma**2 + 105000000*8**n*sigma**6 - 509250000*8**n*sigma**4 + 201568500*8**n*sigma**2 - 315000000*sigma**6 + 765450000*sigma**4 - 372008700*sigma**2 + 43046721)/703125
Solution is exact
E(r**7 | n=100) = 4091216812315401616742992131158035571076875686238722079100048970310238152636841000279084255342911864199911516209680712269956339241149773202349726544821942552242507018667290404026586978200223395423214812509765625*re(sigma)**6/82189623461693336050640466920002010399224059419112091554660639110448939910891887845526039629337319550421608888377784651765928628909121935361372105791435638280550369861381946846744746216942542457363957058371584 - 61368252184731024251144881967370533566153135293580831186500734554653572289552615004186263830143677962998672743145210684049345088617246598035245898172329138283637605280009356060398804673003350931348222187646484375*re(sigma)**4*im(sigma)**2/82189623461693336050640466920002010399224059419112091554660639110448939910891887845526039629337319550421608888377784651765928628909121935361372105791435638280550369861381946846744746216942542457363957058371584 + 490946017477848194009159055745935454684945150518947494703081573186373309457441314398845404668734879676275749282409842347939811850541087583803248558604183322893192860745335270085331847082304450870294227845078125*re(sigma)**4/328758493846773344202561867680008041596896237676448366218642556441795759643567551382104158517349278201686435553511138607063714515636487741445488423165742553122201479445527787386978984867770169829455828233486336 + 61368252184731024251144881967370533566153135293580831186500734554653572289552615004186263830143677962998672743145210684049345088617246598035245898172329138283637605280009356060398804673003350931348222187646484375*re(sigma)**2*im(sigma)**4/82189623461693336050640466920002010399224059419112091554660639110448939910891887845526039629337319550421608888377784651765928628909121935361372105791435638280550369861381946846744746216942542457363957058371584 - 1472838052433544582027477167237806364054835451556842484109244719559119928372323943196536214006204639028827247847229527043819435551623262751409745675812549968679578582236005810255995541246913352610882683535234375*re(sigma)**2*im(sigma)**2/164379246923386672101280933840004020798448118838224183109321278220897879821783775691052079258674639100843217776755569303531857257818243870722744211582871276561100739722763893693489492433885084914727914116743168 + 11782704419468356656219817338069759380175965248541960157942150174420019678286661782895220308991118341011140199664898467967670783175541849123728071231270584398804371650281849021316042590914072775269072340336125*re(sigma)**2/1315033975387093376810247470720032166387584950705793464874570225767183038574270205528416634069397112806745742214044554428254858062545950965781953692662970212488805917782111149547915939471080679317823312933945344 - 4091216812315401616742992131158035571076875686238722079100048970310238152636841000279084255342911864199911516209680712269956339241149773202349726544821942552242507018667290404026586978200223395423214812509765625*im(sigma)**6/82189623461693336050640466920002010399224059419112091554660639110448939910891887845526039629337319550421608888377784651765928628909121935361372105791435638280550369861381946846744746216942542457363957058371584 + 490946017477848194009159055745935454684945150518947494703081573186373309457441314398845404668734879676275749282409842347939811850541087583803248558604183322893192860745335270085331847082304450870294227845078125*im(sigma)**4/328758493846773344202561867680008041596896237676448366218642556441795759643567551382104158517349278201686435553511138607063714515636487741445488423165742553122201479445527787386978984867770169829455828233486336 - 11782704419468356656219817338069759380175965248541960157942150174420019678286661782895220308991118341011140199664898467967670783175541849123728071231270584398804371650281849021316042590914072775269072340336125*im(sigma)**2/1315033975387093376810247470720032166387584950705793464874570225767183038574270205528416634069397112806745742214044554428254858062545950965781953692662970212488805917782111149547915939471080679317823312933945344 + 67329739539819180892684670504211816273789982197881031102929818790483809334390358815843361027989241266418950477618495552467820069005325824383382285694400794898836676295704307625777198017647050940610459609853/5260135901548373507240989882880128665550339802823173859498280903068732154297080822113666536277588451226982968856178217713019432250183803863127814770651880849955223671128444598191663757884322717271293251735781376 ≅ 49.7777777777778*re(sigma)**6 - 746.666666666667*re(sigma)**4*im(sigma)**2 + 1.49333333333333*re(sigma)**4 + 746.666666666667*re(sigma)**2*im(sigma)**4 - 8.96*re(sigma)**2*im(sigma)**2 + 0.00896*re(sigma)**2 - 49.7777777777778*im(sigma)**6 + 1.49333333333333*im(sigma)**4 - 0.00896*im(sigma)**2 + 1.28e-5

E(r**8) = 256; 2**(-8*n)*(7560000000*128**n*sigma**6 + 226800000*128**n*sigma**4 + 1360800*128**n*sigma**2 + 21000000000*16**n*sigma**8 - 100800000000*16**n*sigma**6 + 35217000000*16**n*sigma**4 + 2449440000*16**n*sigma**2 + 27*2**(8*n) + 1944*2**(7*n) + 61236*2**(6*n) + 1102248*2**(5*n) + 12400290*2**(4*n) + 89282088*2**(3*n) + 401769396*2**(2*n) - 7560000000*2**n*sigma**6 + 18370800000*2**n*sigma**4 - 8928208800*2**n*sigma**2 + 1033121304*2**n + 3500000000*256**n*sigma**8 + 420000000*256**n*sigma**6 + 6300000*256**n*sigma**4 + 25200*256**n*sigma**2 - 22680000000*32**n*sigma**6 + 17917200000*32**n*sigma**4 + 366055200*32**n*sigma**2 - 14000000000*4**n*sigma**8 + 101640000000*4**n*sigma**6 - 79606800000*4**n*sigma**4 + 10912255200*4**n*sigma**2 - 14000000000*64**n*sigma**8 + 32760000000*64**n*sigma**6 + 3049200000*64**n*sigma**4 + 30592800*64**n*sigma**2 + 22680000000*8**n*sigma**6 - 36514800000*8**n*sigma**4 + 8560792800*8**n*sigma**2 + 3500000000*sigma**8 - 34020000000*sigma**6 + 41334300000*sigma**4 - 13392313200*sigma**2 + 1162261467)/10546875
Solution is exact
E(r**8 | n=100) = 8643722412992403688622030099083111959261723751150251319032164536280061480911219658005526306220120682723334552948302371263786068181438176833332019591309590766346977187888957967783720169924916206735879496289327834833614041073323572486572265625*re(sigma)**8/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 - 60506056890946825820354210693581783714832066258051759233225151753960430366378537606038684143540844779063341870638116598846502477270067237833324137139167135364428840315222705774486041189474413447151156474025294843835298287513265007406005859375*re(sigma)**6*im(sigma)**2/6511732844609232689531105264376228317524178049136629062886970519300817615056281319845148633663627237053642490813899648872938282865350942461292339894854326216889802323744154842249099888585755883524379898570201759747744871130348106729652224 + 1037246689559088442634643611904701815635742295958304929955977033993515833378544270703119620811874295500958201406712153120523322662039267168576034537743428618765428471332760040885691592418427843196794003488814087474767050251830601510517578125*re(sigma)**6/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 + 302530284454734129101771053467908918574160331290258796166125758769802151831892688030193420717704223895316709353190582994232512386350336189166620685695835676822144201576113528872430205947372067235755782370126474219176491437566325037030029296875*re(sigma)**4*im(sigma)**4/13023465689218465379062210528752456635048356098273258125773941038601635230112562639690297267327254474107284981627799297745876565730701884922584679789708652433779604647488309684498199777171511767048759797140403519495489742260696213459304448 - 15558700343386326639519654178570527234536134439374573949339655509902737500678164060546794312178114432514373021100682296807849839930589007528640518066151429281481427069991400613285373886276417647951910052332211312121505753777459022657763671875*re(sigma)**4*im(sigma)**2/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 + 124469602747090613116157233430331623539209329013429564195396415106171506931142144936228914704837473872828158240331590619156069043903167826891330251924249524335798837990444514772285319063589192342419194708662890635538419423133390176649140625*re(sigma)**4/208375451027495446064995368460039306160773697572372130012383056617626163681801002235044756277236071585716559706044788763934025051691230158761354876635338438940473674359812954951971196434744188272780156754246456311927835876171139415348871168 - 60506056890946825820354210693581783714832066258051759233225151753960430366378537606038684143540844779063341870638116598846502477270067237833324137139167135364428840315222705774486041189474413447151156474025294843835298287513265007406005859375*re(sigma)**2*im(sigma)**6/6511732844609232689531105264376228317524178049136629062886970519300817615056281319845148633663627237053642490813899648872938282865350942461292339894854326216889802323744154842249099888585755883524379898570201759747744871130348106729652224 + 15558700343386326639519654178570527234536134439374573949339655509902737500678164060546794312178114432514373021100682296807849839930589007528640518066151429281481427069991400613285373886276417647951910052332211312121505753777459022657763671875*re(sigma)**2*im(sigma)**4/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 - 373408808241271839348471700290994870617627987040288692586189245318514520793426434808686744114512421618484474720994771857468207131709503480673990755772748573007396513971333544316855957190767577027257584125988671906615258269400170529947421875*re(sigma)**2*im(sigma)**2/104187725513747723032497684230019653080386848786186065006191528308813081840900501117522378138618035792858279853022394381967012525845615079380677438317669219470236837179906477475985598217372094136390078377123228155963917938085569707674435584 + 995756821976724904929257867456792233617036660094900294368805459226253648818176483446748926289620408599552615143336881295395711075480579499085065490987246216897267026202503057070280441570066145453374342111384085104459528980768127720668875*re(sigma)**2/416750902054990892129990736920078612321547395144744260024766113235252327363602004470089512554472143171433119412089577527868050103382460317522709753270676877880947348719625909903942392869488376545560313508492912623855671752342278830697742336 + 8643722412992403688622030099083111959261723751150251319032164536280061480911219658005526306220120682723334552948302371263786068181438176833332019591309590766346977187888957967783720169924916206735879496289327834833614041073323572486572265625*im(sigma)**8/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 - 1037246689559088442634643611904701815635742295958304929955977033993515833378544270703119620811874295500958201406712153120523322662039267168576034537743428618765428471332760040885691592418427843196794003488814087474767050251830601510517578125*im(sigma)**6/26046931378436930758124421057504913270096712196546516251547882077203270460225125279380594534654508948214569963255598595491753131461403769845169359579417304867559209294976619368996399554343023534097519594280807038990979484521392426918608896 + 124469602747090613116157233430331623539209329013429564195396415106171506931142144936228914704837473872828158240331590619156069043903167826891330251924249524335798837990444514772285319063589192342419194708662890635538419423133390176649140625*im(sigma)**4/208375451027495446064995368460039306160773697572372130012383056617626163681801002235044756277236071585716559706044788763934025051691230158761354876635338438940473674359812954951971196434744188272780156754246456311927835876171139415348871168 - 995756821976724904929257867456792233617036660094900294368805459226253648818176483446748926289620408599552615143336881295395711075480579499085065490987246216897267026202503057070280441570066145453374342111384085104459528980768127720668875*im(sigma)**2/416750902054990892129990736920078612321547395144744260024766113235252327363602004470089512554472143171433119412089577527868050103382460317522709753270676877880947348719625909903942392869488376545560313508492912623855671752342278830697742336 + 17070116948172426941644420585215968210063977509983384145850977733104342516866065229927151647439810524167032307535339155812621240033644154534417207707421268663914957382835479717068933491923186895999404132701418226137007688985012325731681/6668014432879854274079851790721257797144758322315908160396257811764037237817632071521432200871554290742929910593433240445888801654119365080363356052330830046095157579514014558463078285911814024728965016135886601981690748037476461291163877376 ≅ 331.851851851852*re(sigma)**8 - 9291.85185185185*re(sigma)**6*im(sigma)**2 + 39.8222222222222*re(sigma)**6 + 23229.6296296296*re(sigma)**4*im(sigma)**4 - 597.333333333333*re(sigma)**4*im(sigma)**2 + 0.597333333333333*re(sigma)**4 - 9291.85185185185*re(sigma)**2*im(sigma)**6 + 597.333333333333*re(sigma)**2*im(sigma)**4 - 3.584*re(sigma)**2*im(sigma)**2 + 0.00238933333333333*re(sigma)**2 + 331.851851851852*im(sigma)**8 - 39.8222222222222*im(sigma)**6 + 0.597333333333333*im(sigma)**4 - 0.00238933333333333*im(sigma)**2 + 2.56e-6

E(r**9) = 512; 2**(-9*n)*(-14000000000*128**n*sigma**8 + 33600000000*128**n*sigma**6 + 1018080000*128**n*sigma**4 + 6120000*128**n*sigma**2 + 189000000000*16**n*sigma**8 - 294840000000*16**n*sigma**6 + 56087640000*16**n*sigma**4 + 4372250400*16**n*sigma**2 + 3*2**(9*n) + 243*2**(8*n) + 8748*2**(7*n) + 183708*2**(6*n) + 2480058*2**(5*n) + 22320522*2**(4*n) + 133923132*2**(3*n) + 516560652*2**(2*n) + 3500000000*2**n*sigma**8 - 34020000000*2**n*sigma**6 + 41334300000*2**n*sigma**4 - 13392313200*2**n*sigma**2 + 1162261467*2**n + 31500000000*256**n*sigma**8 + 3780000000*256**n*sigma**6 + 56700000*256**n*sigma**4 + 226800*256**n*sigma**2 + 21000000000*32**n*sigma**8 - 101640000000*32**n*sigma**6 + 39294360000*32**n*sigma**4 + 820562400*32**n*sigma**2 - 126000000000*4**n*sigma**8 + 302400000000*4**n*sigma**6 - 139618080000*4**n*sigma**4 + 12754584000*4**n*sigma**2 + 3500000000*512**n*sigma**8 + 140000000*512**n*sigma**6 + 1260000*512**n*sigma**4 + 3600*512**n*sigma**2 - 126000000000*64**n*sigma**8 + 90720000000*64**n*sigma**6 + 9072000000*64**n*sigma**4 + 91627200*64**n*sigma**2 - 14000000000*8**n*sigma**8 + 101920000000*8**n*sigma**6 - 81648000000*8**n*sigma**4 + 12565627200*8**n*sigma**2 + 31500000000*sigma**8 - 102060000000*sigma**6 + 74401740000*sigma**4 - 17218688400*sigma**2 + 1162261467)/5859375
Solution is exact
E(r**9 | n=100) = 19722995829064835863820685303689981613127443778437547047048963789467451168733627909174325070759393540887112821918600346263105757625324159907627548478337542481273938137556417915745930656643833808715955217586144021319532169798321716321105863104339124393099663698282470703125*re(sigma)**8/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 - 138060970803453851046744797125829871291892106449062829329342746526272158181135395364220275495315754786209789753430202423841740303377269119353392839348362797368917566962894925410221514596506836661011686523103008149236725188588252014247741041730373870751697645887977294921875*re(sigma)**6*im(sigma)**2/8254602048994769474255309139320571976856989469314398783249386078541779727448825929287769623244643560854287421769642635607536680617229461519539671538483430889193541937484454440136429963694163141453503639190799818814812942074243152169349951543234944945149040326527156224 + 788919833162593434552827412158801528772335906317956032890490055506165835690174076886038437656023374629384899268378345285177494410158001297894913983983861630104662460367264954799674674491704942016289459770180939402398779431079037902644771433910326973847694182044794921875*re(sigma)**6/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 + 690304854017269255233723985629149356459460532245314146646713732631360790905676976821101377476578773931048948767151012119208701516886345596766964196741813986844587834814474627051107572982534183305058432615515040746183625942941260071238705208651869353758488229439886474609375*re(sigma)**4*im(sigma)**4/16509204097989538948510618278641143953713978938628797566498772157083559454897651858575539246489287121708574843539285271215073361234458923039079343076966861778387083874968908880272859927388326282907007278381599637629625884148486304338699903086469889890298080653054312448 - 11833797497438901518292411182382022931585038594769340493357350832592487535352611153290576564840350619440773489025675179277662416152370019468423709759757924451569936905508974321995120117375574130244341896552714091035981691466185568539671571508654904607715412730671923828125*re(sigma)**4*im(sigma)**2/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 + 56802227987706727287803573676240273097409332427885533240741005067917344216102064355619839692902689054162524708940514477958572917964827696874845164528077451865092876348832216086121580164839615630868214847479876408564905294538673979546867563120638426341925454699524015625*re(sigma)**4/264147265567832623176169892458258303259423663018060761063980354513336951278362429737208627943828593947337197496628564339441173779751342768625269489231469788454193341999502542084365758838213220526512116454105594202074014146375780869419198449383518238244769290448868999168 - 138060970803453851046744797125829871291892106449062829329342746526272158181135395364220275495315754786209789753430202423841740303377269119353392839348362797368917566962894925410221514596506836661011686523103008149236725188588252014247741041730373870751697645887977294921875*re(sigma)**2*im(sigma)**6/8254602048994769474255309139320571976856989469314398783249386078541779727448825929287769623244643560854287421769642635607536680617229461519539671538483430889193541937484454440136429963694163141453503639190799818814812942074243152169349951543234944945149040326527156224 + 11833797497438901518292411182382022931585038594769340493357350832592487535352611153290576564840350619440773489025675179277662416152370019468423709759757924451569936905508974321995120117375574130244341896552714091035981691466185568539671571508654904607715412730671923828125*re(sigma)**2*im(sigma)**4/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 - 170406683963120181863410721028720819292227997283656599722223015203752032648306193066859519078708067162487574126821543433875718753894483090624535493584232355595278629046496648258364740494518846892604644542439629225694715883616021938640602689361915279025776364098572046875*re(sigma)**2*im(sigma)**2/132073632783916311588084946229129151629711831509030380531990177256668475639181214868604313971914296973668598748314282169720586889875671384312634744615734894227096670999751271042182879419106610263256058227052797101037007073187890434709599224691759119122384645224434499584 + 324584159929752727358877563868839063561202740576447040647875308160494122886751090502271059272141213017403414800539857098350312252615294378931732488589657768196511269115265962865765763500367267876014557637778849291319690418056226016525558981905321527715903204523343625*re(sigma)**2/528294531135665246352339784916516606518847326036121522127960709026673902556724859474417255887657187894674394993257128678882347559502685537250538978462939576908386683999005084168731517676426441053024232908211188404148028292751561738838396898767036476489538580897737998336 + 19722995829064835863820685303689981613127443778437547047048963789467451168733627909174325070759393540887112821918600346263105757625324159907627548478337542481273938137556417915745930656643833808715955217586144021319532169798321716321105863104339124393099663698282470703125*im(sigma)**8/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 - 788919833162593434552827412158801528772335906317956032890490055506165835690174076886038437656023374629384899268378345285177494410158001297894913983983861630104662460367264954799674674491704942016289459770180939402398779431079037902644771433910326973847694182044794921875*im(sigma)**6/33018408195979077897021236557282287907427957877257595132997544314167118909795303717151078492978574243417149687078570542430146722468917846078158686153933723556774167749937817760545719854776652565814014556763199275259251768296972608677399806172939779780596161306108624896 + 56802227987706727287803573676240273097409332427885533240741005067917344216102064355619839692902689054162524708940514477958572917964827696874845164528077451865092876348832216086121580164839615630868214847479876408564905294538673979546867563120638426341925454699524015625*im(sigma)**4/264147265567832623176169892458258303259423663018060761063980354513336951278362429737208627943828593947337197496628564339441173779751342768625269489231469788454193341999502542084365758838213220526512116454105594202074014146375780869419198449383518238244769290448868999168 - 324584159929752727358877563868839063561202740576447040647875308160494122886751090502271059272141213017403414800539857098350312252615294378931732488589657768196511269115265962865765763500367267876014557637778849291319690418056226016525558981905321527715903204523343625*im(sigma)**2/528294531135665246352339784916516606518847326036121522127960709026673902556724859474417255887657187894674394993257128678882347559502685537250538978462939576908386683999005084168731517676426441053024232908211188404148028292751561738838396898767036476489538580897737998336 + 4327788799063369698118367518312639935162790611342547122744899472529624536147098132009730832322315678683063479535406465155324599732001858878006288720164641134688728569665735600189029722974173708953708338837610735244843067702201281313663405005841044153548133628860437/8452712498170643941637436558664265704301557216577944354047371344426782440907597751590676094202515006314790319892114058862117560952042968596008623655407033230534186943984081346699704282822823056848387726531379014466368452684024987821414350380272583623832617294363807973376 ≅ 597.333333333333*re(sigma)**8 - 16725.3333333333*re(sigma)**6*im(sigma)**2 + 23.8933333333333*re(sigma)**6 + 41813.3333333333*re(sigma)**4*im(sigma)**4 - 358.4*re(sigma)**4*im(sigma)**2 + 0.21504*re(sigma)**4 - 16725.3333333333*re(sigma)**2*im(sigma)**6 + 358.4*re(sigma)**2*im(sigma)**4 - 1.29024*re(sigma)**2*im(sigma)**2 + 0.0006144*re(sigma)**2 + 597.333333333333*im(sigma)**8 - 23.8933333333333*im(sigma)**6 + 0.21504*im(sigma)**4 - 0.0006144*im(sigma)**2 + 5.12e-7

E(r**10) = 1024; 2**(-10*n)*(350000000000*1024**n*sigma**10 + 52500000000*1024**n*sigma**8 + 1050000000*1024**n*sigma**6 + 6300000*1024**n*sigma**4 + 13500*1024**n*sigma**2 - 3780000000000*128**n*sigma**8 + 2948400000000*128**n*sigma**6 + 91173600000*128**n*sigma**4 + 550152000*128**n*sigma**2 - 3500000000000*16**n*sigma**10 + 25305000000000*16**n*sigma**8 - 19137300000000*16**n*sigma**6 + 2115703800000*16**n*sigma**4 + 194684553000*16**n*sigma**2 + 9*2**(10*n) + 810*2**(9*n) + 32805*2**(8*n) + 787320*2**(7*n) + 12400290*2**(6*n) + 133923132*2**(5*n) + 1004423490*2**(4*n) + 5165606520*2**(3*n) + 17433922005*2**(2*n) + 945000000000*2**n*sigma**8 - 3061800000000*2**n*sigma**6 + 2232052200000*2**n*sigma**4 - 516560652000*2**n*sigma**2 + 34867844010*2**n - 1750000000000*256**n*sigma**10 + 4042500000000*256**n*sigma**8 + 507150000000*256**n*sigma**6 + 7641900000*256**n*sigma**4 + 30604500*256**n*sigma**2 + 5670000000000*32**n*sigma**8 - 9072000000000*32**n*sigma**6 + 2048684400000*32**n*sigma**4 + 44089920000*32**n*sigma**2 + 1750000000000*4**n*sigma**10 - 16957500000000*4**n*sigma**8 + 20156850000000*4**n*sigma**6 - 6076142100000*4**n*sigma**4 + 380246035500*4**n*sigma**2 + 945000000000*512**n*sigma**8 + 37800000000*512**n*sigma**6 + 340200000*512**n*sigma**4 + 972000*512**n*sigma**2 + 3500000000000*64**n*sigma**10 - 16695000000000*64**n*sigma**8 + 5361300000000*64**n*sigma**6 + 604711800000*64**n*sigma**4 + 6169527000*64**n*sigma**2 - 3780000000000*8**n*sigma**8 + 9147600000000*8**n*sigma**6 - 4372250400000*8**n*sigma**4 + 471919608000*8**n*sigma**2 - 350000000000*sigma**10 + 4252500000000*sigma**8 - 6889050000000*sigma**6 + 3348078300000*sigma**4 - 581130733500*sigma**2 + 31381059609)/87890625
Solution is exact
E(r**10 | n=100) = 41669779168354840259105418574555625966276853788548529178367941003010790435469964322061784040597672223550192248579503560572308065842671040569587412974578222110131782296594127630126526915684963628150089384026081645166401543958256888638760942528598938003044785489259375326523438433192431572322540283203125*re(sigma)**10/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 - 1875140062575967811659743835855003168482458420484683813026557345135485569596148394492780281826895250059758651186077660225753862962920196825631433583856019994955930203346735743355693711205823363266754022281173674032488069478121559988744242413786952210137015347016671889693554729493659420754514312744140625*re(sigma)**8*im(sigma)**2/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 + 25001867501012904155463251145088389504689279318677889842485939574815297343162692867749683804446883766947155015322899355923829594388319439505534458229387139525022744080669216909224006720255781965902069342077927157849075970216785317152446302196441753924426695539869867523576126877076694295524542236328125*re(sigma)**8/41855804968213567224547853478906320725054875457247406540771499545716837934567817284890561672488119458109166910841919797858872862722356017328064756151166307827869405370407152286801072676024887272960758524035337792904616958075776435777990406039363527010043736240963055342423554029893064011082834640896 + 4375326812677258227206068950328340726459069647797595563728633805316132995724346253816487324262755583472770186100847873860092346913480459259806678362330713321563837141142383401163285326146921180955759385322738572742472162115616973307069898965502888490319702476372234409284961035485205315093866729736328125*re(sigma)**6*im(sigma)**4/5231975621026695903068481684863290090631859432155925817596437443214604741820977160611320209061014932263645863855239974732359107840294502166008094518895788478483675671300894035850134084503110909120094815504417224113077119759472054472248800754920440876255467030120381917802944253736633001385354330112 - 175013072507090329088242758015618726532824955230745228897401577023707081402138850074247786631128186368630085107260295491466807160718236076538741207605709976675159208564684518364568047041790473761314485394545490104943531791517497220067124115375092277470986868779089072665032888139536860068671795654296875*re(sigma)**6*im(sigma)**2/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 + 1000074700040516166218530045817736137184497854569066487118246222669415103794984460408644747489835820090103335360226779217129915758859535642058438802509710514199707792921354944730884658664337318098601893211699545881112987198340650479998595800664763650263044391674937510554642142200238398225283154296875*re(sigma)**6/83711609936427134449095706957812641450109750914494813081542999091433675869135634569781123344976238916218333821683839595717745725444712034656129512302332615655738810740814304573602145352049774545921517048070675585809233916151552871555980812078727054020087472481926110684847108059786128022165669281792 - 4375326812677258227206068950328340726459069647797595563728633805316132995724346253816487324262755583472770186100847873860092346913480459259806678362330713321563837141142383401163285326146921180955759385322738572742472162115616973307069898965502888490319702476372234409284961035485205315093866729736328125*re(sigma)**4*im(sigma)**6/5231975621026695903068481684863290090631859432155925817596437443214604741820977160611320209061014932263645863855239974732359107840294502166008094518895788478483675671300894035850134084503110909120094815504417224113077119759472054472248800754920440876255467030120381917802944253736633001385354330112 + 875065362535451645441213790078093632664124776153726144487007885118535407010694250371238933155640931843150425536301477457334035803591180382693706038028549883375796042823422591822840235208952368806572426972727450524717658957587486100335620576875461387354934343895445363325164440697684300343358978271484375*re(sigma)**4*im(sigma)**4/20927902484106783612273926739453160362527437728623703270385749772858418967283908642445280836244059729054583455420959898929436431361178008664032378075583153913934702685203576143400536338012443636480379262017668896452308479037888217888995203019681763505021868120481527671211777014946532005541417320448 - 15001120500607742493277950687266042057767467818535997306773693340041226556924766906129671212347537301351550030403401688256948736382893034630876582037645657712995616893820324170963269879965059771479028398175493188216694807975109757199978937009971454753945665875124062658319632133003575973379247314453125*re(sigma)**4*im(sigma)**2/83711609936427134449095706957812641450109750914494813081542999091433675869135634569781123344976238916218333821683839595717745725444712034656129512302332615655738810740814304573602145352049774545921517048070675585809233916151552871555980812078727054020087472481926110684847108059786128022165669281792 + 24001792800972387989244721099966480660354188873384417132894156074464046415761025139810988786577587337900563510962885933783514866071065039071657820546818050099402802892254406390765798256313182481321281963179045786702125717700676633263031618604333303127057885008276541881934073144395193739908108046875*re(sigma)**4/334846439745708537796382827831250565800439003657979252326171996365734703476542538279124493379904955664873335286735358382870982901778848138624518049209330462622955242963257218294408581408199098183686068192282702343236935664606211486223923248314908216080349889927704442739388432239144512088662677127168 + 1875140062575967811659743835855003168482458420484683813026557345135485569596148394492780281826895250059758651186077660225753862962920196825631433583856019994955930203346735743355693711205823363266754022281173674032488069478121559988744242413786952210137015347016671889693554729493659420754514312744140625*re(sigma)**2*im(sigma)**8/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 - 175013072507090329088242758015618726532824955230745228897401577023707081402138850074247786631128186368630085107260295491466807160718236076538741207605709976675159208564684518364568047041790473761314485394545490104943531791517497220067124115375092277470986868779089072665032888139536860068671795654296875*re(sigma)**2*im(sigma)**6/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 + 15001120500607742493277950687266042057767467818535997306773693340041226556924766906129671212347537301351550030403401688256948736382893034630876582037645657712995616893820324170963269879965059771479028398175493188216694807975109757199978937009971454753945665875124062658319632133003575973379247314453125*re(sigma)**2*im(sigma)**4/83711609936427134449095706957812641450109750914494813081542999091433675869135634569781123344976238916218333821683839595717745725444712034656129512302332615655738810740814304573602145352049774545921517048070675585809233916151552871555980812078727054020087472481926110684847108059786128022165669281792 - 72005378402917163967734163299899441981062566620153251398682468223392139247283075419432966359732762013701690532888657801350544598213195117214973461640454150298208408676763219172297394768939547443963845889537137360106377153102029899789094855812999909381173655024829625645802219433185581219724324140625*re(sigma)**2*im(sigma)**2/167423219872854268898191413915625282900219501828989626163085998182867351738271269139562246689952477832436667643367679191435491450889424069312259024604665231311477621481628609147204290704099549091843034096141351171618467832303105743111961624157454108040174944963852221369694216119572256044331338563584 + 411459305159526651244195218862410754770521644064764089856375580280290352402520790109433880733698840964677799010920479648026142320470116791407232659232085716702789694605040935649665098165067587745601299638838545307152593632097981401957972694234312548996677824830195164185302445378056634595305420625*re(sigma)**2/2678771517965668302371062622650004526403512029263834018609375970925877627812340306232995947039239645318986682293882867062967863214230785108996144393674643700983641943706057746355268651265592785469488545538261618745895485316849691889791385986519265728642799119421635541915107457913156096709301417017344 - 41669779168354840259105418574555625966276853788548529178367941003010790435469964322061784040597672223550192248579503560572308065842671040569587412974578222110131782296594127630126526915684963628150089384026081645166401543958256888638760942528598938003044785489259375326523438433192431572322540283203125*im(sigma)**10/10463951242053391806136963369726580181263718864311851635192874886429209483641954321222640418122029864527291727710479949464718215680589004332016189037791576956967351342601788071700268169006221818240189631008834448226154239518944108944497601509840881752510934060240763835605888507473266002770708660224 + 25001867501012904155463251145088389504689279318677889842485939574815297343162692867749683804446883766947155015322899355923829594388319439505534458229387139525022744080669216909224006720255781965902069342077927157849075970216785317152446302196441753924426695539869867523576126877076694295524542236328125*im(sigma)**8/41855804968213567224547853478906320725054875457247406540771499545716837934567817284890561672488119458109166910841919797858872862722356017328064756151166307827869405370407152286801072676024887272960758524035337792904616958075776435777990406039363527010043736240963055342423554029893064011082834640896 - 1000074700040516166218530045817736137184497854569066487118246222669415103794984460408644747489835820090103335360226779217129915758859535642058438802509710514199707792921354944730884658664337318098601893211699545881112987198340650479998595800664763650263044391674937510554642142200238398225283154296875*im(sigma)**6/83711609936427134449095706957812641450109750914494813081542999091433675869135634569781123344976238916218333821683839595717745725444712034656129512302332615655738810740814304573602145352049774545921517048070675585809233916151552871555980812078727054020087472481926110684847108059786128022165669281792 + 24001792800972387989244721099966480660354188873384417132894156074464046415761025139810988786577587337900563510962885933783514866071065039071657820546818050099402802892254406390765798256313182481321281963179045786702125717700676633263031618604333303127057885008276541881934073144395193739908108046875*im(sigma)**4/334846439745708537796382827831250565800439003657979252326171996365734703476542538279124493379904955664873335286735358382870982901778848138624518049209330462622955242963257218294408581408199098183686068192282702343236935664606211486223923248314908216080349889927704442739388432239144512088662677127168 - 411459305159526651244195218862410754770521644064764089856375580280290352402520790109433880733698840964677799010920479648026142320470116791407232659232085716702789694605040935649665098165067587745601299638838545307152593632097981401957972694234312548996677824830195164185302445378056634595305420625*im(sigma)**2/2678771517965668302371062622650004526403512029263834018609375970925877627812340306232995947039239645318986682293882867062967863214230785108996144393674643700983641943706057746355268651265592785469488545538261618745895485316849691889791385986519265728642799119421635541915107457913156096709301417017344 + 1097224813758737736651187250315342052398019181752597029349539093473126167508008681121165962292698019507905070475089586929017448735125368561344316813906256409898644707523485382493099248556951995544556645466252879762056080507536226889942038577665447642985200719051730824191529188689505600542370649/10715086071862673209484250490600018105614048117055336074437503883703510511249361224931983788156958581275946729175531468251871452856923140435984577574698574803934567774824230985421074605062371141877954182153046474983581941267398767559165543946077062914571196477686542167660429831652624386837205668069376 ≅ 3982.22222222222*re(sigma)**10 - 179200.0*re(sigma)**8*im(sigma)**2 + 597.333333333333*re(sigma)**8 + 836266.666666667*re(sigma)**6*im(sigma)**4 - 16725.3333333333*re(sigma)**6*im(sigma)**2 + 11.9466666666667*re(sigma)**6 - 836266.666666667*re(sigma)**4*im(sigma)**6 + 41813.3333333333*re(sigma)**4*im(sigma)**4 - 179.2*re(sigma)**4*im(sigma)**2 + 0.07168*re(sigma)**4 + 179200.0*re(sigma)**2*im(sigma)**8 - 16725.3333333333*re(sigma)**2*im(sigma)**6 + 179.2*re(sigma)**2*im(sigma)**4 - 0.43008*re(sigma)**2*im(sigma)**2 + 0.0001536*re(sigma)**2 - 3982.22222222222*im(sigma)**10 + 597.333333333333*im(sigma)**8 - 11.9466666666667*im(sigma)**6 + 0.07168*im(sigma)**4 - 0.0001536*im(sigma)**2 + 1.024e-7



==> data/RandomWalkCts.txt <==


x = 0
while true:
    u = Uniform(0, 1)
    x = x + u {7/10} x - u
end

-------------------
- Analysis Result -
-------------------

E(x**10) = 0; n*(99*n**9 + 32670*n**8 + 3229380*n**7 + 102956700*n**6 + 591387027*n**5 - 3249157175*n**4 + 9242734820*n**3 - 15294032050*n**2 + 13293464899*n - 4602725745)/966796875
Solution is exact
E(x**10 | n=100) = 76194910726377179036/859375 ≅ 88663168845238.9

E(x**9) = 0; n*(3*n**8 + 792*n**7 + 58338*n**6 + 1184792*n**5 + 1133972*n**4 - 13327502*n**3 + 27103672*n**2 - 23970777*n + 8051085)/5859375
Solution is exact
E(x**9 | n=100) = 47863002225518236/15625 ≅ 3063232142433.17

E(x**8) = 0; n*(27*n**7 + 5544*n**6 + 289044*n**5 + 3233580*n**4 - 6441862*n**3 + 10540386*n**2 - 10735514*n + 4280670)/10546875
Solution is exact
E(x**8 | n=100) = 3053722792690472/28125 ≅ 108576810406.772

E(x**7) = 0; n*(36*n**6 + 5544*n**5 + 190050*n**4 + 859040*n**3 - 2645286*n**2 + 2741446*n - 1010205)/2812500
Solution is exact
E(x**7 | n=100) = 2472841339431/625 ≅ 3956546143.08960

E(x**6) = 0; n*(126*n**5 + 13860*n**4 + 278460*n**3 + 88900*n**2 - 104601*n + 4505)/1968750
Solution is exact
E(x**6 | n=100) = 130015046418/875 ≅ 148588624.477714

E(x**5) = 0; n*(3*n**4 + 220*n**3 + 2105*n**2 - 2900*n + 1197)/9375
Solution is exact
E(x**5 | n=100) = 2163044788/375 ≅ 5768119.43466667

E(x**4) = 0; n*(3*n**3 + 132*n**2 + 358*n - 118)/1875
Solution is exact
E(x**4 | n=100) = 5807576/25 ≅ 232303.040000000

E(x**3) = 0; n*(2*n**2 + 44*n - 21)/250
Solution is exact
E(x**3 | n=100) = 48758/5 ≅ 9751.60000000000

E(x**2) = 0; n*(3*n + 22)/75
Solution is exact
E(x**2 | n=100) = 1288/3 ≅ 429.333333333333

E(x) = 0; n/5
Solution is exact
E(x | n=100) = 20 ≅ 20.0000000000000

Elapsed time: 2.1884748935699463 s

==> data/Square.txt <==

First 5 (raw) moments for 's' in the Square program. Moments above 5 could not be computed within ~30 minutes. For each moment, exact solution is give, as well as it's evaluation at iteration n=100. 


E(y) = 0; n*(n + 1)
Solution is exact
E(y | n=100) = 10100 ≅ 10100.0000000000

E(y**2) = 0; n*(n**3 + 6*n**2 + 3*n - 2)
Solution is exact
E(y**2 | n=100) = 106029800 ≅ 106029800.000000

E(y**3) = 0; n*(n**5 + 15*n**4 + 45*n**3 - 15*n**2 - 30*n + 16)
Solution is exact
E(y**3 | n=100) = 1154484701600 ≅ 1154484701600.00

E(y**4) = 0; n*(n**7 + 28*n**6 + 210*n**5 + 280*n**4 - 735*n**3 + 28*n**2 + 588*n - 272)
Solution is exact
E(y**4 | n=100) = 13012726533852800 ≅ 1.30127265338528E+16

E(y**5) = 0; n*(n**9 + 45*n**8 + 630*n**7 + 2730*n**6 - 1575*n**5 - 14595*n**4 + 20160*n**3 + 4140*n**2 - 18960*n + 7936)
Solution is exact
E(y**5 | n=100) = 151571281069951193600 ≅ 1.51571281069951E+20




==> data/StutteringP.txt <==

First 10 (raw) moments for 's' in the StutteringP. For each moment, exact solution is give, as well as it's evaluation at iteration n=100. 




E(s) = 0; 3*n*p
Solution is exact
E(s | n=100) = 300*re(p) ≅ 300.0*re(p)

E(s**2) = 0; n*p*(27*n*p - 27*p + 32)/3
Solution is exact
E(s**2 | n=100) = 89100*re(p)**2 + 3200*re(p)/3 - 89100*im(p)**2 ≅ 89100.0*re(p)**2 + 1066.66666666667*re(p) - 89100.0*im(p)**2

E(s**3) = 0; 3*n*p*(9*n**2*p**2 - 27*n*p**2 + 32*n*p + 18*p**2 - 32*p + 14)
Solution is exact
E(s**3 | n=100) = 26195400*re(p)**3 + 950400*re(p)**2 - 78586200*re(p)*im(p)**2 + 4200*re(p) - 950400*im(p)**2 ≅ 26195400.0*re(p)**3 + 950400.0*re(p)**2 - 78586200.0*re(p)*im(p)**2 + 4200.0*re(p) - 950400.0*im(p)**2

E(s**4) = 0; n*p*(1215*n**3*p**3 - 7290*n**2*p**3 + 8640*n**2*p**2 + 13365*n*p**3 - 25920*n*p**2 + 12680*n*p - 7290*p**3 + 17280*p**2 - 12680*p + 2656)/15
Solution is exact
E(s**4 | n=100) = 7622861400*re(p)**4 + 558835200*re(p)**3 - 45737168400*re(p)**2*im(p)**2 + 8368800*re(p)**2 - 1676505600*re(p)*im(p)**2 + 53120*re(p)/3 + 7622861400*im(p)**4 - 8368800*im(p)**2 ≅ 7622861400.0*re(p)**4 + 558835200.0*re(p)**3 - 45737168400.0*re(p)**2*im(p)**2 + 8368800.0*re(p)**2 - 1676505600.0*re(p)*im(p)**2 + 17706.6666666667*re(p) + 7622861400.0*im(p)**4 - 8368800.0*im(p)**2

E(s**5) = 0; n*p*(243*n**4*p**4 - 2430*n**3*p**4 + 2880*n**3*p**3 + 8505*n**2*p**4 - 17280*n**2*p**3 + 8900*n**2*p**2 - 12150*n*p**4 + 31680*n*p**3 - 26700*n*p**2 + 7136*n*p + 5832*p**4 - 17280*p**3 + 17800*p**2 - 7136*p + 784)
Solution is exact
E(s**5 | n=100) = 2195384083200*re(p)**5 + 271035072000*re(p)**4 - 21953840832000*re(p)**3*im(p)**2 + 8634780000*re(p)**3 - 1626210432000*re(p)**2*im(p)**2 + 70646400*re(p)**2 + 10976920416000*re(p)*im(p)**4 - 25904340000*re(p)*im(p)**2 + 78400*re(p) + 271035072000*im(p)**4 - 70646400*im(p)**2 ≅ 2195384083200.0*re(p)**5 + 271035072000.0*re(p)**4 - 21953840832000.0*re(p)**3*im(p)**2 + 8634780000.0*re(p)**3 - 1626210432000.0*re(p)**2*im(p)**2 + 70646400.0*re(p)**2 + 10976920416000.0*re(p)*im(p)**4 - 25904340000.0*re(p)*im(p)**2 + 78400.0*re(p) + 271035072000.0*im(p)**4 - 70646400.0*im(p)**2

E(s**6) = 0; n*p*(45927*n**5*p**5 - 688905*n**4*p**5 + 816480*n**4*p**4 + 3903795*n**3*p**5 - 8164800*n**3*p**4 + 4331880*n**3*p**3 - 10333575*n**2*p**5 + 28576800*n**2*p**4 - 25991280*n**2*p**3 + 7733152*n**2*p**2 + 12583998*n*p**5 - 40824000*n*p**4 + 47650680*n*p**3 - 23199456*n*p**2 + 3785208*n*p - 5511240*p**5 + 19595520*p**4 - 25991280*p**3 + 15466304*p**2 - 3785208*p + 226944)/63
Solution is exact
E(s**6 | n=100) = 625684463712000*re(p)**6 + 117087151104000*re(p)**5 - 9385266955680000*re(p)**4*im(p)**2 + 6470962344000*re(p)**4 - 1170871511040000*re(p)**3*im(p)**2 + 119090540800*re(p)**3 + 9385266955680000*re(p)**2*im(p)**4 - 38825774064000*re(p)**2*im(p)**2 + 594818400*re(p)**2 + 585435755520000*re(p)*im(p)**4 - 357271622400*re(p)*im(p)**2 + 2521600*re(p)/7 - 625684463712000*im(p)**6 + 6470962344000*im(p)**4 - 594818400*im(p)**2 ≅ 625684463712000.0*re(p)**6 + 117087151104000.0*re(p)**5 - 9.38526695568e+15*re(p)**4*im(p)**2 + 6470962344000.0*re(p)**4 - 1.17087151104e+15*re(p)**3*im(p)**2 + 119090540800.0*re(p)**3 + 9.38526695568e+15*re(p)**2*im(p)**4 - 38825774064000.0*re(p)**2*im(p)**2 + 594818400.0*re(p)**2 + 585435755520000.0*re(p)*im(p)**4 - 357271622400.0*re(p)*im(p)**2 + 360228.571428571*re(p) - 625684463712000.0*im(p)**6 + 6470962344000.0*im(p)**4 - 594818400.0*im(p)**2

E(s**7) = 0; n*p*(6561*n**6*p**6 - 137781*n**5*p**6 + 163296*n**5*p**5 + 1148175*n**4*p**6 - 2449440*n**4*p**5 + 1324890*n**4*p**4 - 4822335*n**3*p**6 + 13880160*n**3*p**5 - 13248900*n**3*p**4 + 4189024*n**3*p**3 + 10655064*n**2*p**6 - 36741600*n**2*p**5 + 46371150*n**2*p**4 - 25134144*n**2*p**3 + 4845960*n**2*p**2 - 11573604*n*p**6 + 44743104*n*p**5 - 66244500*n*p**4 + 46079264*n*p**3 - 14537880*n*p**2 + 1534656*n*p + 4723920*p**6 - 19595520*p**5 + 31797360*p**4 - 25134144*p**3 + 9691920*p**2 - 1534656*p + 51120)/3
Solution is exact
E(s**7 | n=100) = 176443018766784000*re(p)**7 + 46717773290496000*re(p)**6 - 3705303394102464000*re(p)**5*im(p)**2 + 3989907294912000*re(p)**5 - 700766599357440000*re(p)**4*im(p)**2 + 131408845075200*re(p)**4 + 6175505656837440000*re(p)**3*im(p)**4 - 39899072949120000*re(p)**3*im(p)**2 + 1567183464000*re(p)**3 + 700766599357440000*re(p)**2*im(p)**4 - 788453070451200*re(p)**2*im(p)**2 + 5064364800*re(p)**2 - 1235101131367488000*re(p)*im(p)**6 + 19949536474560000*re(p)*im(p)**4 - 4701550392000*re(p)*im(p)**2 + 1704000*re(p) - 46717773290496000*im(p)**6 + 131408845075200*im(p)**4 - 5064364800*im(p)**2 ≅ 1.76443018766784e+17*re(p)**7 + 4.6717773290496e+16*re(p)**6 - 3.70530339410246e+18*re(p)**5*im(p)**2 + 3.989907294912e+15*re(p)**5 - 7.0076659935744e+17*re(p)**4*im(p)**2 + 131408845075200.0*re(p)**4 + 6.17550565683744e+18*re(p)**3*im(p)**4 - 3.989907294912e+16*re(p)**3*im(p)**2 + 1567183464000.0*re(p)**3 + 7.0076659935744e+17*re(p)**2*im(p)**4 - 788453070451200.0*re(p)**2*im(p)**2 + 5064364800.0*re(p)**2 - 1.23510113136749e+18*re(p)*im(p)**6 + 1.994953647456e+16*re(p)*im(p)**4 - 4701550392000.0*re(p)*im(p)**2 + 1704000.0*re(p) - 4.6717773290496e+16*im(p)**6 + 131408845075200.0*im(p)**4 - 5064364800.0*im(p)**2

E(s**8) = 0; n*p*(885735*n**7*p**7 - 24800580*n**6*p**7 + 29393280*n**6*p**6 + 285206670*n**5*p**7 - 617258880*n**5*p**6 + 338430960*n**5*p**5 - 1736040600*n**4*p**7 + 5143824000*n**4*p**6 - 5076464400*n**4*p**5 + 1669308480*n**4*p**4 + 5995540215*n**3*p**7 - 21604060800*n**3*p**6 + 28766631600*n**3*p**5 - 16693084800*n**3*p**4 + 3533155360*n**3*p**3 - 11631472020*n**2*p**7 + 47734686720*n**2*p**6 - 76146966000*n**2*p**5 + 58425796800*n**2*p**4 - 21198932160*n**2*p**3 + 2817269760*n**2*p**2 + 11574784980*n*p**7 - 51849745920*n*p**6 + 92730083040*n*p**5 - 83465424000*n*p**4 + 38864708960*n*p**3 - 8451809280*n*p**2 + 597530496*n*p - 4464104400*p**7 + 21163161600*p**6 - 40611715200*p**5 + 40063403520*p**4 - 21198932160*p**3 + 5634539520*p**2 - 597530496*p + 11140608)/135
Solution is exact
E(s**8 | n=100) = 49227602235932736000*re(p)**8 + 17565882757226496000*re(p)**7 - 1378372862606116608000*re(p)**6*im(p)**2 + 2151613003212288000*re(p)**6 - 368883537901756416000*re(p)**5*im(p)**2 + 111713862732595200*re(p)**5 + 3445932156515291520000*re(p)**4*im(p)**4 - 32274195048184320000*re(p)**4*im(p)**2 + 7388958467475200*re(p)**4/3 + 614805896502927360000*re(p)**3*im(p)**4 - 1117138627325952000*re(p)**3*im(p)**2 + 20246778675200*re(p)**3 - 1378372862606116608000*re(p)**2*im(p)**6 + 32274195048184320000*re(p)**2*im(p)**4 - 14777916934950400*re(p)**2*im(p)**2 + 43818903040*re(p)**2 - 122961179300585472000*re(p)*im(p)**6 + 558569313662976000*re(p)*im(p)**4 - 60740336025600*re(p)*im(p)**2 + 74270720*re(p)/9 + 49227602235932736000*im(p)**8 - 2151613003212288000*im(p)**6 + 7388958467475200*im(p)**4/3 - 43818903040*im(p)**2 ≅ 4.92276022359327e+19*re(p)**8 + 1.75658827572265e+19*re(p)**7 - 1.37837286260612e+21*re(p)**6*im(p)**2 + 2.15161300321229e+18*re(p)**6 - 3.68883537901756e+20*re(p)**5*im(p)**2 + 1.11713862732595e+17*re(p)**5 + 3.44593215651529e+21*re(p)**4*im(p)**4 - 3.22741950481843e+19*re(p)**4*im(p)**2 + 2.46298615582507e+15*re(p)**4 + 6.14805896502927e+20*re(p)**3*im(p)**4 - 1.11713862732595e+18*re(p)**3*im(p)**2 + 20246778675200.0*re(p)**3 - 1.37837286260612e+21*re(p)**2*im(p)**6 + 3.22741950481843e+19*re(p)**2*im(p)**4 - 1.47779169349504e+16*re(p)**2*im(p)**2 + 43818903040.0*re(p)**2 - 1.22961179300585e+20*re(p)*im(p)**6 + 5.58569313662976e+17*re(p)*im(p)**4 - 60740336025600.0*re(p)*im(p)**2 + 8252302.22222222*re(p) + 4.92276022359327e+19*im(p)**8 - 2.15161300321229e+18*im(p)**6 + 2.46298615582507e+15*im(p)**4 - 43818903040.0*im(p)**2

E(s**9) = 0; n*p*(98415*n**8*p**8 - 3542940*n**7*p**8 + 4199040*n**7*p**7 + 53734590*n**6*p**8 - 117573120*n**6*p**7 + 65114280*n**6*p**6 - 446410440*n**5*p**8 + 1352090880*n**5*p**7 - 1367399880*n**5*p**6 + 462159936*n**5*p**5 + 2209318335*n**4*p**8 - 8230118400*n**4*p**7 + 11394999000*n**4*p**6 - 6932399040*n**4*p**5 + 1557666880*n**4*p**4 - 6621754860*n**3*p**8 + 28423301760*n**3*p**7 - 47858995800*n**3*p**6 + 39283594560*n**3*p**5 - 15576668800*n**3*p**4 + 2350531840*n**3*p**3 + 11625173460*n**2*p**8 - 55141793280*n**2*p**7 + 105745590720*n**2*p**6 - 103985985600*n**2*p**5 + 54518340800*n**2*p**4 - 14103191040*n**2*p**3 + 1341993216*n**2*p**2 - 10784709360*n*p**8 + 54873054720*n*p**7 - 114861589920*n*p**6 + 126631822464*n*p**5 - 77883344000*n*p**4 + 25855850240*n*p**3 - 4025979648*n*p**2 + 194858496*n*p + 3968092800*p**8 - 21163161600*p**7 + 46882281600*p**6 - 55459192320*p**5 + 37384005120*p**4 - 14103191040*p**3 + 2683986432*p**2 - 194858496*p + 2037504)/5
Solution is exact
E(s**9 | n=100) = 13586818217117435136000*re(p)**9 + 6301133086199390208000*re(p)**8 - 489125455816227664896000*re(p)**7*im(p)**2 + 1050659362416609792000*re(p)**7 - 176431726413582925824000*re(p)**6*im(p)**2 + 79332315968541081600*re(p)**6 + 1711939095356796827136000*re(p)**5*im(p)**4 - 22063846610748805632000*re(p)**5*im(p)**2 + 2814549033152102400*re(p)**5 + 441079316033957314560000*re(p)**4*im(p)**4 - 1189984739528116224000*re(p)**4*im(p)**2 + 44241428228659200*re(p)**4 - 1141292730237864551424000*re(p)**3*im(p)**6 + 36773077684581342720000*re(p)**3*im(p)**4 - 28145490331521024000*re(p)**3*im(p)**2 + 260400363632640*re(p)**3 - 176431726413582925824000*re(p)**2*im(p)**6 + 1189984739528116224000*re(p)**2*im(p)**4 - 265448569371955200*re(p)**2*im(p)**2 + 385819822080*re(p)**2 + 122281363954056916224000*re(p)*im(p)**8 - 7354615536916268544000*re(p)*im(p)**6 + 14072745165760512000*re(p)*im(p)**4 - 781201090897920*re(p)*im(p)**2 + 40750080*re(p) + 6301133086199390208000*im(p)**8 - 79332315968541081600*im(p)**6 + 44241428228659200*im(p)**4 - 385819822080*im(p)**2 ≅ 1.35868182171174e+22*re(p)**9 + 6.30113308619939e+21*re(p)**8 - 4.89125455816228e+23*re(p)**7*im(p)**2 + 1.05065936241661e+21*re(p)**7 - 1.76431726413583e+23*re(p)**6*im(p)**2 + 7.93323159685411e+19*re(p)**6 + 1.7119390953568e+24*re(p)**5*im(p)**4 - 2.20638466107488e+22*re(p)**5*im(p)**2 + 2.8145490331521e+18*re(p)**5 + 4.41079316033957e+23*re(p)**4*im(p)**4 - 1.18998473952812e+21*re(p)**4*im(p)**2 + 4.42414282286592e+16*re(p)**4 - 1.14129273023786e+24*re(p)**3*im(p)**6 + 3.67730776845813e+22*re(p)**3*im(p)**4 - 2.8145490331521e+19*re(p)**3*im(p)**2 + 260400363632640.0*re(p)**3 - 1.76431726413583e+23*re(p)**2*im(p)**6 + 1.18998473952812e+21*re(p)**2*im(p)**4 - 2.65448569371955e+17*re(p)**2*im(p)**2 + 385819822080.0*re(p)**2 + 1.22281363954057e+23*re(p)*im(p)**8 - 7.35461553691627e+21*re(p)*im(p)**6 + 1.40727451657605e+19*re(p)*im(p)**4 - 781201090897920.0*re(p)*im(p)**2 + 40750080.0*re(p) + 6.30113308619939e+21*im(p)**8 - 7.93323159685411e+19*im(p)**6 + 4.42414282286592e+16*im(p)**4 - 385819822080.0*im(p)**2

E(s**10) = 0; n*p*(5845851*n**9*p**9 - 263063295*n**8*p**9 + 311778720*n**8*p**8 + 5085890370*n**7*p**9 - 11224033920*n**7*p**8 + 6264442800*n**7*p**7 - 55243291950*n**6*p**9 + 170231181120*n**6*p**8 - 175404398400*n**6*p**7 + 60499099584*n**6*p**6 + 369884530323*n**5*p**9 - 1414228273920*n**5*p**8 + 2017150581600*n**5*p**7 - 1270481091264*n**5*p**6 + 297611311536*n**5*p**5 - 1574433820575*n**4*p**9 + 6999120485280*n**4*p**8 - 12278307888000*n**4*p**7 + 10587342427200*n**4*p**6 - 4464169673040*n**4*p**5 + 730424456960*n**4*p**4 + 4230525451680*n**3*p**9 - 20977719396480*n**3*p**8 + 42404013313200*n**3*p**7 - 44466838194240*n**3*p**6 + 25296961480560*n**3*p**5 - 7304244569600*n**3*p**4 + 817336740352*n**3*p**3 - 6855429467700*n**2*p**9 + 36828549521280*n**2*p**8 - 82264662849600*n**2*p**7 + 98250537724416*n**2*p**6 - 66962545095600*n**2*p**5 + 25564855993600*n**2*p**4 - 4904020442112*n**2*p**3 + 342707819520*n**2*p**2 + 6001210336176*n*p**9 - 34165959252480*n*p**8 + 81863738510400*n*p**7 - 106720411666176*n*p**6 + 81545499360864*n*p**5 - 36521222848000*n*p**4 + 8990704143872*n*p**3 - 1028123458560*n*p**2 + 34562060544*n*p - 2121342410880*p**9 + 12570917990400*p**8 - 31572791712000*p**7 + 43559351700480*p**6 - 35713357384320*p**5 + 17530186967040*p**4 - 4904020442112*p**3 + 685415639040*p**2 - 34562060544*p + 202500096)/99
Solution is exact
E(s**10 | n=100) = 3709201373273059792128000*re(p)**10 + 2173890914738789621760000*re(p)**9 - 166914061797287690645760000*re(p)**8*im(p)**2 + 474772874897662387200000*re(p)**8 - 78260072930596426383360000*re(p)**7*im(p)**2 + 49302553487657766912000*re(p)**7 + 778932288387342556346880000*re(p)**6*im(p)**4 - 13293640497134546841600000*re(p)**6*im(p)**2 + 2580132932244628992000*re(p)**6 + 273910255257087492341760000*re(p)**5*im(p)**4 - 1035353623240813105152000*re(p)**5*im(p)**2 + 66656782923472896000*re(p)**5 - 778932288387342556346880000*re(p)**4*im(p)**6 + 33234101242836367104000000*re(p)**4*im(p)**4 - 38701993983669434880000*re(p)**4*im(p)**2 + 776960305378611200*re(p)**4 - 182606836838058328227840000*re(p)**3*im(p)**6 + 1725589372068021841920000*re(p)**3*im(p)**4 - 666567829234728960000*re(p)**3*im(p)**2 + 3358536631296000*re(p)**3 + 166914061797287690645760000*re(p)**2*im(p)**8 - 13293640497134546841600000*re(p)**2*im(p)**6 + 38701993983669434880000*re(p)**2*im(p)**4 - 4661761832271667200*re(p)**2*im(p)**2 + 3456206054400*re(p)**2 + 19565018232649106595840000*re(p)*im(p)**8 - 345117874413604368384000*re(p)*im(p)**6 + 333283914617364480000*re(p)*im(p)**4 - 10075609893888000*re(p)*im(p)**2 + 6750003200*re(p)/33 - 3709201373273059792128000*im(p)**10 + 474772874897662387200000*im(p)**8 - 2580132932244628992000*im(p)**6 + 776960305378611200*im(p)**4 - 3456206054400*im(p)**2 ≅ 3.70920137327306e+24*re(p)**10 + 2.17389091473879e+24*re(p)**9 - 1.66914061797288e+26*re(p)**8*im(p)**2 + 4.74772874897662e+23*re(p)**8 - 7.82600729305964e+25*re(p)**7*im(p)**2 + 4.93025534876578e+22*re(p)**7 + 7.78932288387343e+26*re(p)**6*im(p)**4 - 1.32936404971345e+25*re(p)**6*im(p)**2 + 2.58013293224463e+21*re(p)**6 + 2.73910255257087e+26*re(p)**5*im(p)**4 - 1.03535362324081e+24*re(p)**5*im(p)**2 + 6.66567829234729e+19*re(p)**5 - 7.78932288387343e+26*re(p)**4*im(p)**6 + 3.32341012428364e+25*re(p)**4*im(p)**4 - 3.87019939836694e+22*re(p)**4*im(p)**2 + 7.76960305378611e+17*re(p)**4 - 1.82606836838058e+26*re(p)**3*im(p)**6 + 1.72558937206802e+24*re(p)**3*im(p)**4 - 6.66567829234729e+20*re(p)**3*im(p)**2 + 3.358536631296e+15*re(p)**3 + 1.66914061797288e+26*re(p)**2*im(p)**8 - 1.32936404971345e+25*re(p)**2*im(p)**6 + 3.87019939836694e+22*re(p)**2*im(p)**4 - 4.66176183227167e+18*re(p)**2*im(p)**2 + 3456206054400.0*re(p)**2 + 1.95650182326491e+25*re(p)*im(p)**8 - 3.45117874413604e+23*re(p)*im(p)**6 + 3.33283914617364e+20*re(p)*im(p)**4 - 1.0075609893888e+16*re(p)*im(p)**2 + 204545551.515152*re(p) - 3.70920137327306e+24*im(p)**10 + 4.74772874897662e+23*im(p)**8 - 2.58013293224463e+21*im(p)**6 + 7.76960305378611e+17*im(p)**4 - 3456206054400.0*im(p)**2

==> data/Vasicek.txt <==


a := 0.5
b := 0.2
σ := 0.1
w := 0
r := 2
while true:
  w := Normal(0, 1)
  r := (1 − a)r + a*b + σ*w


-------------------
- Analysis Result -
-------------------

E(r) = 2; 2**(-n)*(2**n + 9)/5
Solution is exact
E(r | n=100) = 253530120045645880299340641077/1267650600228229401496703205376 ≅ 0.200000000000000

E(r**2) = 4; 4/75 + 18*2**(-n)/25 + 242*2**(-2*n)/75
Solution is exact
E(r**2 | n=100) = 42851681180239740681118989129554023616674242418746622095307/803469022129495137770981046170581301261101496891396417650688 ≅ 0.0533333333333333

E(r**3) = 8; 2*2**(-3*n)*(2**(3*n) + 18*2**(2*n) + 121*2**n + 360)/125
Solution is exact
E(r**3 | n=100) = 2037035976334486086268445688438303045848130218625691568298434761922408569409008078306673/127314748520905380391777855525586135065716774604121015664758778084648831235208544136462336 ≅ 0.0160000000000000


==> data/bimodal-at-100.txt <==
E(x) = 0; -n/4
E(x | n=100) = -25 ≅ -25.0000000000000

E(x**2) = 0; 3*n**2/16 + 67*n/72 + 4/9
E(x**2 | n=100) = 3937/2 ≅ 1968.50000000000

E(x**3) = 0; -5*n**3/64 - 37*n**2/48 - 3*n/8 + 1/3
E(x**3 | n=100) = -171741/2 ≅ -85870.5000000000

E(x**4) = 0; 11*n**4/256 + 181*n**3/192 + 117*n**2/32 + 979*n/384 - 1/2
E(x**4 | n=100) = 168844809/32 ≅ 5276400.28125000

E(x**5) = 0; -21*n**5/1024 - 3155*n**4/4608 - 10535*n**3/2304 - 18355*n**2/4608 + 11675*n/2304 - 25/24
E(x**5 | n=100) = -17802100275/64 ≅ -278157816.796875

E(x**6) = 0; 43*n**6/4096 + 3293*n**5/6144 + 14295*n**4/2048 + 1425575*n**3/55296 + 379625*n**2/18432 - 386591*n/55296 - 965/576
E(x**6 | n=100) = 25469539583285/1536 ≅ 16581731499.5345

E(x**7) = 0; -85*n**7/16384 - 2219*n**6/6144 - 14287*n**5/2048 - 4539185*n**4/110592 - 310765*n**3/6912 + 3932131*n**2/55296 - 139895*n/27648 - 35539/2304
E(x**7 | n=100) = -122095824253523/128 ≅ -953873626980.648

E(x**8) = 0; 171*n**8/65536 + 17875*n**7/73728 + 253771*n**6/36864 + 31555615*n**5/442368 + 113877295*n**4/442368 + 47217191*n**3/221184 - 51275497*n**2/442368 - 43657273*n/884736 + 66059/2304
E(x**8 | n=100) = 1424432766608713871/24576 ≅ 57960317651721.8

E(x**9) = 0; -341*n**9/262144 - 20177*n**8/131072 - 192717*n**7/32768 - 51808085*n**6/589824 - 24031441*n**5/49152 - 355366445*n**4/589824 + 228685387*n**3/196608 + 294554807*n**2/1179648 - 70897403*n/65536 + 419105/1024
E(x**9 | n=100) = -57689786308309200645/16384 ≅ -3.52110512135676E+15

E(x**10) = 0; 683*n**10/1048576 + 50405*n**9/524288 + 2528475*n**8/524288 + 241244515*n**7/2359296 + 2206728335*n**6/2359296 + 23428007407*n**5/7077888 + 508883795*n**4/196608 - 34264239175*n**3/14155776 - 1643689145*n**2/4718592 + 2499550157*n/14155776 + 54206465/147456
E(x**10 | n=100) = 28927152951927493606355/131072 ≅ 2.20696662536068E+17


==> data/pdp.txt <==

k1 = 4
k2 = 40
y = 0
x = 0
a = 0.2
b = 4
ro = 0.5
s = 0
f = 0.5
h = 0.2
while true:
    if s==0:
        s = 1 {f} 0
    else:
        s = 0 {h} 1
    end
    k = k2*s + k1*(1-s)
    y = (1-ro)*y + k
    x = (1-a)*x + b*y
end




-------------------
- Analysis Result -
-------------------

E(x) = 0; 1000**(-n)*(24960*10**(3*n) - 1944*300**n + 13720*500**n - 36736*800**n)/21
Solution is exact
E(x | n=100) = 9285714282930336546628583301151436417663296380034067903554727078285412233650817346122797280432916689/7812500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000 ≅ 1188.57142821508

E(x**2) = 0; 2621440000000000000000000000**(-n)*(-51514624000*1048576000000000000000000000**n + 31603353600*1310720000000000000000000000**n + 59761049600*1677721600000000000000000000**n - 84619591680*2097152000000000000000000000**n + 30050150400*2621440000000000000000000000**n - 413683200*393216000000000000000000000**n + 2326579200*629145600000000000000000000**n - 2546790400*655360000000000000000000000**n + 15353556480*786432000000000000000000000**n)/20349
Solution is exact
E(x**2 | n=100) = 11537019011515724339567653234278984115805727653926634152433010673590726506772363970546147188168512204831350290174741811797781454930971903911187467238484654464824098131611129713866177540260254883871754429/7812500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000 ≅ 1476738.43347401

E(x**3) = 0; 131072000000000000000000000000000**(-n)*(-215301122496985620480000*1048576000000000000000000000000**n*5**(2*n) - 7482214942516091938406400*104857600000000000000000000000000**n + 1832554639601370390528000*131072000000000000000000000000000**n + 44939367341401817088000*15728640000000000000000000000000**n - 57254465863517080576000*16384000000000000000000000000000**n + 239959418205038450688000*19660800000000000000000000000000**n - 12637596191100717957120000*20**(24*n)*4**n + 10110076952880574365696000*20**(24*n)*5**n - 8714987710636001034240000*2097152000000000000000000000000**n*5**(2*n) - 123455617131346182144000*25165824000000000000000000000000**n - 1349546201634351587328000*31457280000000000000000000000000**n - 430853325020206792704000*32768000000000000000000000000000**n - 689167360131829803417600*39321600000000000000000000000000**n + 8470886666582975889408000*41943040000000000000000000000000**n + 2794424787982381897728000*5**(3*n)*524288000000000000000000000000**n + 8211942501444737499136000*67108864000000000000000000000000**n - 4407397507432313856000*9830400000000000000000000000000**n)/965456643850083
Solution is exact
E(x**3 | n=100) = 57926090925048990239214898321488787979066923668574902673722343767035352757442192638819336291676829872009696058631985133043270023316038929893089935143050620750614308372483836429427118532640044449409079233661140042503843054366341765339251328848569311333669197649136565351969427380874059860817570323862063/30517578125000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000 ≅ 1898122147.43201

E(x**4) = 0; 536870912000000000000000000000000000000000000000000000000**(-n)*(20675079568751218897309778107768504320000*103079215104000000000000000000000000000000000000000000000**n + 17489197637306982097191428222217093120000*128849018880000000000000000000000000000000000000000000000**n - 10999048633862266312615679893060976640000*134217728000000000000000000000000000000000000000000000000**n - 189093983004037142707260860668345057280000*137438953472000000000000000000000000000000000000000000000**n - 83051899129673574921632013882505887744000*161061273600000000000000000000000000000000000000000000000**n - 222480756457668568596089888746006118400000*1717986918400000000000000000000000000000000000000000000**n*5**(3*n) + 413743834207048240979312914068783759360000*171798691840000000000000000000000000000000000000000000000**n - 11407060824453142994416916054016000000*2**(8*n)*78643200000000000000000000000000000000000000000000000**n + 1044347609660627105201744023500000000*2**(8*n)*858993459200000000000000000000000000000000000000000000**n + 59514776299362884063428573794617150240000*219902325555200000000000000000000000000000000000000000000**n - 216162368651954510545784190597888737280000*274877906944000000000000000000000000000000000000000000000**n + 162679573135593372584612275633520640000*32212254720000000000000000000000000000000000000000000000**n - 185182319131295666571579821810974720000*33554432000000000000000000000000000000000000000000000000**n + 32044571395438236147069951872996474880000*3435973836800000000000000000000000000000000000000000000**n*5**(2*n) + 258095323023463233046832103586906767360000*343597383680000000000000000000000000000000000000000000000**n + 738105695590436484620564274946375680000*40265318400000000000000000000000000000000000000000000000**n + 49200455820202589453945920272834232320000*429496729600000000000000000000000000000000000000000000**n*5**(4*n) + 503937282125847009001777001070592000000*429496729600000000000000000000000000000000000000000000**n*5**(3*n) - 131736730685930198701177647750935740416000*429496729600000000000000000000000000000000000000000000000**n + 24854927454469778834969661184258867200000*5**(4*n)*858993459200000000000000000000000000000000000000000000**n - 10515960776856609070263406086429081600000*5**(3*n)*858993459200000000000000000000000000000000000000000000**n - 817597656965435762913606222364016640000*51539607552000000000000000000000000000000000000000000000**n - 7525983970128416510857320777268592640000*64424509440000000000000000000000000000000000000000000000**n - 2796482017083078336646230428072017920000*67108864000000000000000000000000000000000000000000000000**n - 3109710275082658581452486568923627520000*80530636800000000000000000000000000000000000000000000000**n + 1463178334693507842886841953608007680000*82463372083200000000000000000000000000000000000000000000**n)/9918595093078349357895343359
Solution is exact
E(x**4 | n=100) = 76473752829507753675353358072181894915713830748618185334303875418707015163801520424543908796417826802804638509992021432530012584201157371257985316607750332762913623083572721369309762438429161911918891607178971965616409875736671445337236036264963726285828304373972802325768448409557569773442915500213590843819832910478504406913480493217667812588844618554679215017740113265888557730180227640016191779458841/30517578125000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000 ≅ 2505891932717.31

E(x**5) = 0; 17592186044416000000000000000000000000000000000000000000000000000000000000000000000000000**(-n)*(-850696745176241738504152612166991078879588118819637009842176000000*1055531162664960000000000000000000000000000000000000000000000000000000000000000000000000**n - 282427898374527417509335849275414990902300324387288773558272000000*1099511627776000000000000000000000000000000000000000000000000000000000000000000000000000**n - 122313548508240307395261620234764887243874375922053887169658880000000*11258999068426240000000000000000000000000000000000000000000000000000000000000000000000**n*5**(4*n) + 141893417278032642128329937763423218830435098888558481665687552000000*11258999068426240000000000000000000000000000000000000000000000000000000000000000000000000**n - 298679968646122817327997183443072643748378807486292784316416000000*1319413953331200000000000000000000000000000000000000000000000000000000000000000000000000**n + 344779856994325106219207535952093345600083165273108894449664000000*1351079888211148800000000000000000000000000000000000000000000000000000000000000000000000**n - 6046961948721992725159001449808601167112890495022888803893248000000*1407374883553280000000000000000000000000000000000000000000000000000000000000000000000**n*5**(5*n) + 2709838072593865317639817907447357529617686863271245270482944000000*1407374883553280000000000000000000000000000000000000000000000000000000000000000000000000**n - 55791477257719176132865570511250510982735037369028216883249152000000*14073748835532800000000000000000000000000000000000000000000000000000000000000000000000000**n + 4275445602899975185442908258995661637890453955413293794328576000000*1688849860263936000000000000000000000000000000000000000000000000000000000000000000000000**n + 8604694773811751802806019673866287251388536244880823681862860800000*17592186044416000000000000000000000000000000000000000000000000000000000000000000000000000**n + 3045445482480711980577204796599701837822001308394884293459968000000*2111062325329920000000000000000000000000000000000000000000000000000000000000000000000000**n - 454434139987933524579153618011126509037608511071749276696576000000*2161727821137838080000000000000000000000000000000000000000000000000000000000000000000000**n - 2229169624384245937876102847044951037875998826903712121225216000000*2199023255552000000000000000000000000000000000000000000000000000000000000000000000000000**n - 30653361593679084504883172674362630967481834140061725660020736000000*2251799813685248000000000000000000000000000000000000000000000000000000000000000000000000**n - 11701733634996063392910538358629693837480157296983163622129664000000*2638827906662400000000000000000000000000000000000000000000000000000000000000000000000000**n - 7651366566463056737897460277127843539492061476507279385690112000000*2702159776422297600000000000000000000000000000000000000000000000000000000000000000000000**n + 20836755988020119134987903620817645107881225846664501732311040000000*2814749767106560000000000000000000000000000000000000000000000000000000000000000000000**n*5**(5*n) + 768572011469756443265215104190112186942053029396531589939200000000*2814749767106560000000000000000000000000000000000000000000000000000000000000000000000**n*5**(4*n) + 48872273530117098618720190036273428089062535484002303830130688000000*2814749767106560000000000000000000000000000000000000000000000000000000000000000000000000**n - 793508901459820040349983310025919052328816782510281746022400000*329853488332800000000000000000000000000000000000000000000000000000000000000000000000000**n - 8366324977902961459341247532742018478497975582550504803139584000000*3377699720527872000000000000000000000000000000000000000000000000000000000000000000000000**n + 93424801364765272171627096660695745604642402596510461486694400000000*3602879701896396800000000000000000000000000000000000000000000000000000000000000000000000**n + 65811253826895153518023178137255721732595170361980499168067584000000*4222124650659840000000000000000000000000000000000000000000000000000000000000000000000000**n - 288393710941885182551513797721009459161668588123442975686524928000000*4503599627370496000000000000000000000000000000000000000000000000000000000000000000000000**n - 8382625095310418298605603731327624910698818596007485563207680000000*5**(4*n)*5629499534213120000000000000000000000000000000000000000000000000000000000000000000000**n + 14535331568887438923018399720138761699945411067072897613824000000*527765581332480000000000000000000000000000000000000000000000000000000000000000000000000**n - 93102838818614732554947450140377106349917143408429599845095833600000*5277655813324800000000000000000000000000000000000000000000000000000000000000000000000000**n - 14682330966533535331646908934395247305380163874449017562726400000*549755813888000000000000000000000000000000000000000000000000000000000000000000000000000**n + 329809089368881667495980814228520701482617519536029109770518528000000*5629499534213120000000000000000000000000000000000000000000000000000000000000000000000000**n - 2390455741972680364647476511089549691494453412016714872468275200000*5764607523034234880000000000000000000000000000000000000000000000000000000000000000000000**n + 59650694480870481136674189061329731940178831923967780454400000000*659706976665600000000000000000000000000000000000000000000000000000000000000000000000000**n + 90769616798254400986004885274757463066094213423776449507098624000000*7205759403792793600000000000000000000000000000000000000000000000000000000000000000000000**n - 103752277807021950869936968167615814290032500436930182250496000000*844424930131968000000000000000000000000000000000000000000000000000000000000000000000000**n + 99146862295565199009583388379450984550219614834313238727884800000*879609302220800000000000000000000000000000000000000000000000000000000000000000000000000**n - 172310275263812320148622039863112537609234372670110036859551744000000*9007199254740992000000000000000000000000000000000000000000000000000000000000000000000000**n)/2545440480363943057399559030498492013509124260786493
Solution is exact
E(x**5 | n=100) = 1611916770155165011672584442270397627690419886393321390766380341810459108263115025067611925910686357806774133479561608335080440382291594623063044001297054789480397357941928986800898616994238687652717653441436483521858767627714100088641334122605840981439556039697262974120605321619875061900758091789388183406566039303266296735978012149857927294078547039714747859668798889421180146829158067636864943810605494545224238680343768171599137488104688844417863862087054225391410688031035973457207415348891393886133/476837158203125000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000 ≅ 3.38043447836444E+15

Elapsed time: 604.4210500717163 s

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

